A Geometric Multigrid Preconditioner for Shifted Boundary Method

The Shifted Boundary Method (SBM) trades some part of the burden of body-fitted meshing for increased algebraic complexity. While the resulting linear systems retain the standard $\mathcal{O}(h^{-2})$ conditioning of second-order operators, the non-symmetry and non-local boundary coupling render them resistant to standard Algebraic Multigrid (AMG) and simple smoothers for high-order discretisations. We present a geometric multigrid preconditioner that effectively tames these systems. At its core lies the \emph{Full-Residual Shy Patch} smoother: a subspace correction strategy that filters out some patches while capturing the full physics of the shifted boundary. Unlike previous cell-wise approaches that falter at high polynomial degrees, our method delivers convergence with low mesh dependence. We demonstrate performance for Continuous Galerkin approximations, maintaining low and stable iteration counts up to polynomial degree $p=3$ in 3D, proving that SBM can be both geometrically flexible and algebraically efficient.

==> results/2D_comparison.csv <==
p,refinements,amg_its,gmg_its
1,2,2,5
1,2,2,5
1,2,2,5
1,3,2,6
1,3,2,6
1,3,2,6
1,4,12,7
1,4,12,7
1,4,12,7
1,5,13,8
1,5,13,8
1,5,13,8
1,7,15,10
1,7,15,10
1,7,15,10
1,8,17,11
1,8,17,11
1,8,17,11
1,9,17,12
1,9,17,12
1,9,17,12
2,2,,4
2,2,,4
2,2,,4
2,3,,6
2,3,,6
2,3,,6
2,4,,7
2,4,,7
2,4,,7
2,5,,7
2,5,,7
2,5,,7
2,7,,9
2,7,,9
2,7,,9
2,8,,10
2,8,,10
2,8,,11
2,9,,12
2,9,,12
2,9,,12
3,2,,5
3,2,,5
3,2,,6
3,3,,7
3,3,,7
3,3,,7
3,4,,8
3,4,,8
3,4,,8
3,5,,9
3,5,,9
3,5,,9
3,7,,13
3,7,,13
3,7,,13
3,8,,15
3,8,,15
3,8,,16


==> results/dg_sbm_p1.csv <==
Cycle, Mesh size, n_cells , Min Shift , Max Shift , NIter , Residual , L2-Error     
    1 ,   0.2525 ,     12  , -0.1673 ,   0.4078 ,    3, 5.0683e-11 , 1.7276e-03 ,    - 
    2 ,   0.1262 ,     44  , -0.1345 ,   0.7252 ,    5, 1.3260e-10 , 8.2656e-04 , 1.06 
    3 ,   0.0631 ,    188  , -0.2766 ,   0.6989 ,    6, 3.3919e-09 , 2.6063e-04 , 1.67 
    4 ,   0.0316 ,    772  , -0.2951 ,   0.7139 ,    7, 4.9113e-09 , 6.9297e-05 , 1.91 
    5 ,   0.0158 ,   3096  , -0.2803 ,   0.7534 ,    8, 1.2559e-09 , 2.2037e-05 , 1.65 
    6 ,   0.0079 ,  12532  , -0.3335 ,   0.7488 ,    9, 5.6398e-09 , 4.7203e-06 , 2.22 
    7 ,   0.0039 ,  50236  , -0.3418 ,   0.7987 ,    9, 3.9189e-09 , 1.4424e-06 , 1.71 
    8 ,   0.0020 , 201468  , -0.3414 ,   0.7713 ,   11, 7.9514e-10 , 3.2000e-07 , 2.17 


==> results/dg_sbm_p2.csv <==
Cycle, Mesh size, n_cells , Min Shift , Max Shift , NIter , Residual , L2-Error     
    1 ,   0.2525 ,     12  , -0.2048  ,  0.4823 ,    5 4.3326e-10 , 1.1519e-04 ,     - 
    2 ,   0.1262 ,     44  , -0.2018  ,  0.7606 ,    7 5.6031e-10 , 1.4220e-04 , -0.30 
    3 ,   0.0631 ,    188  , -0.2986  ,  0.7697 ,    9 1.6921e-09 , 1.4238e-05 ,  3.32 
    4 ,   0.0316 ,    772  , -0.3611  ,  0.7737 ,   10 9.7853e-09 , 1.2469e-06 ,  3.51 
    5 ,   0.0158 ,   3096  , -0.3045  ,  0.8113 ,   12 2.7392e-09 , 1.5823e-07 ,  2.98 
    6 ,   0.0079 ,  12532  , -0.3884  ,  0.8121 ,   14 1.8289e-09 , 1.3872e-08 ,  3.51 
    7 ,   0.0039 ,  50236  , -0.4006  ,  0.8309 ,   14 9.7666e-09 , 2.0834e-09 ,  2.74 
    8 ,   0.0020 , 201468  , -0.4031  ,  0.8312 ,   16 2.9581e-09 , 2.0627e-10 ,  3.34 


==> results/full_2D.csv <==
p,refinements,shyness,smoothing,threshold,cells,dofs,gmg_its,gmg_time,sweep_time,amg_its,amg_time
1,2,1,1,0.75,256,289,8,0.00144876,9.9558e-05,1,0.000253725
1,2,1,1,0.5,256,289,8,0.00139941,9.0968e-05,2,0.000271654
1,2,1,1,0.25,256,289,8,0.00132147,9.0528e-05,2,0.000301874
1,2,1,1,0.0,256,289,6,0.00103621,8.9388e-05,2,0.000284354
1,2,1,2,0.75,256,289,8,0.00167701,0.000103868,1,0.000271955
1,2,1,2,0.5,256,289,8,0.00161767,9.8638e-05,2,0.000290254
1,2,1,2,0.25,256,289,7,0.00141588,0.000107508,2,0.000301974
1,2,1,2,0.0,256,289,5,0.00105712,9.4078e-05,2,0.000309844
1,2,1,3,0.75,256,289,8,0.00206959,0.000130878,1,0.000280944
1,2,1,3,0.5,256,289,8,0.00184393,0.000121677,2,0.000301834
1,2,1,3,0.25,256,289,7,0.0015632,0.000107438,2,0.000298344
1,2,1,3,0.0,256,289,5,0.00121935,0.000106238,2,0.000304254
1,2,2,1,0.75,256,289,8,0.001376,9.4948e-05,1,0.000267845
1,2,2,1,0.5,256,289,8,0.00129499,9.9868e-05,2,0.000283925
1,2,2,1,0.25,256,289,8,0.00126585,8.2608e-05,2,0.000279824
1,2,2,1,0.0,256,289,6,0.00098486,9.1958e-05,2,0.000309334
1,2,2,2,0.75,256,289,8,0.00161154,9.7378e-05,1,0.000247706
1,2,2,2,0.5,256,289,8,0.00153245,9.6658e-05,2,0.000285954
1,2,2,2,0.25,256,289,7,0.00134811,0.000103108,2,0.000300354
1,2,2,2,0.0,256,289,5,0.00103926,9.4248e-05,2,0.000291514
1,2,2,3,0.75,256,289,8,0.00187477,0.000112768,1,0.000262935
1,2,2,3,0.5,256,289,8,0.00179495,0.000109428,2,0.000294355
1,2,2,3,0.25,256,289,7,0.00152845,0.000104938,2,0.000304144
1,2,2,3,0.0,256,289,5,0.00115151,0.000102648,2,0.000314174
1,2,3,1,0.75,256,289,8,0.00127946,8.8668e-05,1,0.000268055
1,2,3,1,0.5,256,289,8,0.0012058,8.7679e-05,2,0.000311964
1,2,3,1,0.25,256,289,8,0.00115624,8.1299e-05,2,0.000305904
1,2,3,1,0.0,256,289,6,0.000933241,8.7338e-05,2,0.000293955
1,2,3,2,0.75,256,289,8,0.00147353,9.1688e-05,1,0.000237815
1,2,3,2,0.5,256,289,8,0.00139147,0.000101628,2,0.000302094
1,2,3,2,0.25,256,289,7,0.00118001,9.7808e-05,2,0.000316914
1,2,3,2,0.0,256,289,6,0.00105105,8.6988e-05,2,0.000284834
1,2,3,3,0.75,256,289,8,0.00167389,9.9028e-05,1,0.000244096
1,2,3,3,0.5,256,289,8,0.0015515,9.9898e-05,2,0.000290565
1,2,3,3,0.25,256,289,7,0.00131502,9.3498e-05,2,0.000301145
1,2,3,3,0.0,256,289,5,0.00102088,9.8358e-05,2,0.000286724
1,3,1,1,0.75,1024,1089,10,0.0046484,0.000197866,2,0.000605608
1,3,1,1,0.5,1024,1089,10,0.00455421,0.000186716,2,0.000630658
1,3,1,1,0.25,1024,1089,10,0.00439085,0.000196756,1,0.000484251
1,3,1,1,0.0,1024,1089,8,0.00350017,0.000183496,2,0.000621328
1,3,1,2,0.75,1024,1089,9,0.00497518,0.000210506,2,0.000600358
1,3,1,2,0.5,1024,1089,9,0.00479178,0.000218725,2,0.000616258
1,3,1,2,0.25,1024,1089,9,0.00470232,0.000206626,1,0.000476131
1,3,1,2,0.0,1024,1089,7,0.00363717,0.000205136,2,0.000630938
1,3,1,3,0.75,1024,1089,9,0.00568178,0.000238006,2,0.000614428
1,3,1,3,0.5,1024,1089,9,0.00539911,0.000232096,2,0.000609548
1,3,1,3,0.25,1024,1089,9,0.0052707,0.000233555,1,0.000476241
1,3,1,3,0.0,1024,1089,6,0.00370145,0.000232816,2,0.000638488
1,3,2,1,0.75,1024,1089,10,0.00446886,0.000182656,2,0.000608038
1,3,2,1,0.5,1024,1089,10,0.0043525,0.000194186,2,0.000628037
1,3,2,1,0.25,1024,1089,10,0.00426437,0.000178877,1,0.000476141
1,3,2,1,0.0,1024,1089,8,0.0033408,0.000188767,2,0.000632568
1,3,2,2,0.75,1024,1089,9,0.0047519,0.000210586,2,0.000625128
1,3,2,2,0.5,1024,1089,9,0.00457532,0.000205886,2,0.000620978
1,3,2,2,0.25,1024,1089,9,0.00451601,0.000202886,1,0.000466441
1,3,2,2,0.0,1024,1089,7,0.00355367,0.000197286,2,0.000617568
1,3,2,3,0.75,1024,1089,9,0.00525701,0.000226445,2,0.000616127
1,3,2,3,0.5,1024,1089,9,0.00518897,0.000223796,2,0.000600978
1,3,2,3,0.25,1024,1089,9,0.00514482,0.000231426,1,0.00047638
1,3,2,3,0.0,1024,1089,6,0.0035218,0.000217626,2,0.000619628
1,3,3,1,0.75,1024,1089,10,0.00419983,0.000193796,2,0.000599738
1,3,3,1,0.5,1024,1089,10,0.00411423,0.000174347,2,0.000616817
1,3,3,1,0.25,1024,1089,10,0.0039337,0.000187847,1,0.00050117
1,3,3,1,0.0,1024,1089,8,0.0031808,0.000173366,2,0.000626148
1,3,3,2,0.75,1024,1089,9,0.00439372,0.000197166,2,0.000621618
1,3,3,2,0.5,1024,1089,9,0.00430582,0.000208185,2,0.000622057
1,3,3,2,0.25,1024,1089,9,0.00411185,0.000205646,1,0.000477781
1,3,3,2,0.0,1024,1089,7,0.00323616,0.000191906,2,0.000631778
1,3,3,3,0.75,1024,1089,9,0.00488391,0.000213996,2,0.000607728
1,3,3,3,0.5,1024,1089,9,0.00478493,0.000211056,2,0.000612268
1,3,3,3,0.25,1024,1089,9,0.00450513,0.000202436,1,0.000488141
1,3,3,3,0.0,1024,1089,6,0.00316342,0.000200356,2,0.000625068
1,4,1,1,0.75,4096,4225,11,0.0170123,0.000598848,12,0.00290675
1,4,1,1,0.5,4096,4225,10,0.0153344,0.000593229,11,0.00266744
1,4,1,1,0.25,4096,4225,10,0.015139,0.000585388,11,0.00267137
1,4,1,1,0.0,4096,4225,8,0.0121747,0.000584668,12,0.0028723
1,4,1,2,0.75,4096,4225,10,0.0172883,0.000653107,12,0.00290362
1,4,1,2,0.5,4096,4225,10,0.017124,0.000646938,11,0.00267454
1,4,1,2,0.25,4096,4225,10,0.0165972,0.000636637,11,0.00264723
1,4,1,2,0.0,4096,4225,7,0.0118704,0.000629078,12,0.00288122
1,4,1,3,0.75,4096,4225,10,0.0189261,0.000696486,12,0.00294482
1,4,1,3,0.5,4096,4225,10,0.0182984,0.000690846,11,0.00266821
1,4,1,3,0.25,4096,4225,10,0.0182353,0.000690286,11,0.00267113
1,4,1,3,0.0,4096,4225,7,0.0128642,0.000671767,12,0.00289796
1,4,2,1,0.75,4096,4225,11,0.0165749,0.000579389,12,0.00289457
1,4,2,1,0.5,4096,4225,10,0.0149704,0.000579759,11,0.00264716
1,4,2,1,0.25,4096,4225,10,0.0147419,0.000571709,11,0.00263868
1,4,2,1,0.0,4096,4225,8,0.0117142,0.00054746,12,0.00287929
1,4,2,2,0.75,4096,4225,10,0.0166537,0.000652147,12,0.00291708
1,4,2,2,0.5,4096,4225,10,0.0163231,0.000617168,11,0.00265086
1,4,2,2,0.25,4096,4225,10,0.0163024,0.000616848,11,0.00267187
1,4,2,2,0.0,4096,4225,7,0.0116383,0.000598298,12,0.00287582
1,4,2,3,0.75,4096,4225,10,0.0181621,0.000696057,12,0.00292587
1,4,2,3,0.5,4096,4225,10,0.017777,0.000666047,11,0.00267617
1,4,2,3,0.25,4096,4225,10,0.0179711,0.000652947,11,0.00265589
1,4,2,3,0.0,4096,4225,7,0.0126499,0.000659407,12,0.00287818
1,4,3,1,0.75,4096,4225,11,0.0158843,0.000561039,12,0.00289103
1,4,3,1,0.5,4096,4225,10,0.0146335,0.000571778,11,0.00264237
1,4,3,1,0.25,4096,4225,10,0.0141386,0.000557219,11,0.00264858
1,4,3,1,0.0,4096,4225,8,0.011278,0.000567149,12,0.00288566
1,4,3,2,0.75,4096,4225,10,0.0157741,0.000601288,12,0.00291303
1,4,3,2,0.5,4096,4225,10,0.0154996,0.000598238,11,0.00264152
1,4,3,2,0.25,4096,4225,10,0.0154204,0.000608008,11,0.00264646
1,4,3,2,0.0,4096,4225,7,0.0109531,0.000590749,12,0.00289115
1,4,3,3,0.75,4096,4225,10,0.0171103,0.000668766,12,0.00291515
1,4,3,3,0.5,4096,4225,10,0.0167709,0.000626427,11,0.00271864
1,4,3,3,0.25,4096,4225,10,0.0162782,0.000620598,11,0.00265752
1,4,3,3,0.0,4096,4225,7,0.0119103,0.000603008,12,0.00287596
1,5,1,1,0.75,16384,16641,12,0.0951429,0.00355056,12,0.0111317
1,5,1,1,0.5,16384,16641,12,0.0931165,0.00348777,12,0.0111154
1,5,1,1,0.25,16384,16641,12,0.0931779,0.00353005,12,0.0111801
1,5,1,1,0.0,16384,16641,9,0.0689286,0.0033577,13,0.0119881
1,5,1,2,0.75,16384,16641,12,0.104624,0.00372168,12,0.0111249
1,5,1,2,0.5,16384,16641,12,0.103015,0.00384228,12,0.0111843
1,5,1,2,0.25,16384,16641,12,0.103284,0.00362493,12,0.0111779
1,5,1,2,0.0,16384,16641,8,0.0688553,0.00350792,13,0.0120407
1,5,1,3,0.75,16384,16641,12,0.115169,0.00391825,12,0.011082
1,5,1,3,0.5,16384,16641,12,0.111772,0.0040831,12,0.0111864
1,5,1,3,0.25,16384,16641,12,0.111778,0.00383164,12,0.0111581
1,5,1,3,0.0,16384,16641,8,0.0736021,0.00399858,13,0.0119996
1,5,2,1,0.75,16384,16641,12,0.0937548,0.00337215,12,0.0111725
1,5,2,1,0.5,16384,16641,12,0.0914725,0.00335026,12,0.0111885
1,5,2,1,0.25,16384,16641,12,0.0927388,0.00335119,12,0.0112275
1,5,2,1,0.0,16384,16641,9,0.0673052,0.00328423,13,0.0120677
1,5,2,2,0.75,16384,16641,12,0.104179,0.0036129,12,0.0113063
1,5,2,2,0.5,16384,16641,12,0.101383,0.00358274,12,0.0111534
1,5,2,2,0.25,16384,16641,12,0.100887,0.00356132,12,0.0112129
1,5,2,2,0.0,16384,16641,8,0.0680408,0.00346491,13,0.0120621
1,5,2,3,0.75,16384,16641,11,0.103146,0.00421689,12,0.0111894
1,5,2,3,0.5,16384,16641,12,0.109325,0.00405662,12,0.0114525
1,5,2,3,0.25,16384,16641,12,0.107936,0.00401165,12,0.0112897
1,5,2,3,0.0,16384,16641,8,0.0724853,0.00385268,13,0.012071
1,5,3,1,0.75,16384,16641,12,0.0894679,0.00329637,12,0.0110925
1,5,3,1,0.5,16384,16641,12,0.0882159,0.00318861,12,0.0111622
1,5,3,1,0.25,16384,16641,12,0.0881804,0.00343302,12,0.0112216
1,5,3,1,0.0,16384,16641,9,0.0668428,0.00314402,13,0.0120531
1,5,3,2,0.75,16384,16641,12,0.0965999,0.00361312,12,0.0111039
1,5,3,2,0.5,16384,16641,12,0.0973177,0.00351549,12,0.0112142
1,5,3,2,0.25,16384,16641,12,0.0949938,0.00339531,12,0.0111725
1,5,3,2,0.0,16384,16641,8,0.0642685,0.00335578,13,0.0120503
1,5,3,3,0.75,16384,16641,11,0.098237,0.00364689,12,0.0111305
1,5,3,3,0.5,16384,16641,12,0.102952,0.00381388,12,0.0111563
1,5,3,3,0.25,16384,16641,12,0.102626,0.00362382,12,0.0111388
1,5,3,3,0.0,16384,16641,8,0.0686592,0.00350914,13,0.012044
1,6,1,1,0.5,65536,66049,12,0.463599,0.0164456,13,0.0507994
1,6,1,1,0.0,65536,66049,10,0.395363,0.0167818,14,0.0551682
1,6,1,2,0.5,65536,66049,12,0.48931,0.0168626,13,0.0506671
1,6,1,2,0.0,65536,66049,9,0.368834,0.0168182,14,0.0548295
1,6,1,3,0.5,65536,66049,12,0.504514,0.0174045,13,0.0607898
1,6,1,3,0.0,65536,66049,9,0.377419,0.0167917,14,0.0547151
1,6,2,1,0.5,65536,66049,12,0.464693,0.0163925,13,0.0504064
1,6,2,1,0.0,65536,66049,10,0.387653,0.0161344,14,0.0544771
1,6,2,2,0.5,65536,66049,12,0.483307,0.0168485,13,0.0504322
1,6,2,2,0.0,65536,66049,9,0.364593,0.0165297,14,0.0549722
1,6,2,3,0.5,65536,66049,12,0.503689,0.0172116,13,0.0608415
1,6,2,3,0.0,65536,66049,9,0.376018,0.0169307,14,0.0548863
1,6,3,1,0.5,65536,66049,12,0.46066,0.0163113,13,0.0509429
1,6,3,1,0.0,65536,66049,11,0.415594,0.0158754,14,0.0545675
1,6,3,2,0.5,65536,66049,12,0.473074,0.0166012,13,0.0507772
1,6,3,2,0.0,65536,66049,9,0.355756,0.0162562,14,0.05458
1,6,3,3,0.5,65536,66049,12,0.489677,0.0168654,13,0.0507353
1,6,3,3,0.0,65536,66049,9,0.367521,0.0167804,14,0.0553117
1,7,1,1,0.75,262144,263169,13,2.37069,0.0814538,14,0.2948
1,7,1,1,0.5,262144,263169,12,2.19693,0.0832526,14,0.292928
1,7,1,1,0.25,262144,263169,12,2.17097,0.083738,14,0.287016
1,7,1,1,0.0,262144,263169,11,1.97729,0.0766934,15,0.312229
1,7,1,2,0.75,262144,263169,12,2.24635,0.084162,14,0.298131
1,7,1,2,0.5,262144,263169,12,2.22988,0.0835563,14,0.292841
1,7,1,2,0.25,262144,263169,12,2.22538,0.0847525,14,0.293291
1,7,1,2,0.0,262144,263169,10,1.89222,0.0823397,15,0.309952
1,7,1,3,0.75,262144,263169,12,2.27346,0.0833175,14,0.296162
1,7,1,3,0.5,262144,263169,12,2.28474,0.0852356,14,0.293328
1,7,1,3,0.25,262144,263169,12,2.20598,0.0782699,14,0.295216
1,7,1,3,0.0,262144,263169,10,1.87865,0.077934,15,0.309792
1,7,2,1,0.75,262144,263169,13,2.3289,0.0807795,14,0.301194
1,7,2,1,0.5,262144,263169,12,2.20137,0.0833678,14,0.292711
1,7,2,1,0.25,262144,263169,12,2.18338,0.0826364,14,0.299103
1,7,2,1,0.0,262144,263169,11,1.97789,0.0824306,15,0.312728
1,7,2,2,0.75,262144,263169,12,2.21197,0.0840252,14,0.297385
1,7,2,2,0.5,262144,263169,12,2.23778,0.0849816,14,0.30125
1,7,2,2,0.25,262144,263169,12,2.2187,0.0821427,14,0.302247
1,7,2,2,0.0,262144,263169,10,1.85989,0.0832798,15,0.310146
1,7,2,3,0.75,262144,263169,12,2.2352,0.0869811,14,0.302624
1,7,2,3,0.5,262144,263169,12,2.26824,0.0833688,14,0.300887
1,7,2,3,0.25,262144,263169,12,2.20524,0.078869,14,0.287507
1,7,2,3,0.0,262144,263169,10,1.91626,0.0877443,15,0.311632
1,7,3,1,0.75,262144,263169,13,2.32115,0.079884,14,0.293232
1,7,3,1,0.5,262144,263169,13,2.327,0.0833064,14,0.294575
1,7,3,1,0.25,262144,263169,13,2.31411,0.0806186,14,0.291106
1,7,3,1,0.0,262144,263169,11,1.96441,0.0852921,15,0.312299
1,7,3,2,0.75,262144,263169,12,2.18666,0.0810777,14,0.297756
1,7,3,2,0.5,262144,263169,12,2.21119,0.0826444,14,0.296608
1,7,3,2,0.25,262144,263169,12,2.18678,0.082371,14,0.288995
1,7,3,2,0.0,262144,263169,10,1.8841,0.0835376,15,0.312028
1,7,3,3,0.75,262144,263169,12,2.23085,0.0835125,14,0.298276
1,7,3,3,0.5,262144,263169,12,2.23703,0.0837739,14,0.299869
1,7,3,3,0.25,262144,263169,12,2.19792,0.0842697,14,0.299414
1,7,3,3,0.0,262144,263169,10,1.88697,0.0848944,15,0.310602
1,8,1,1,0.75,1048576,1050625,13,9.95135,0.351856,16,1.5126
1,8,1,1,0.5,1048576,1050625,13,10.1178,0.353596,16,1.55996
1,8,1,1,0.25,1048576,1050625,13,10.011,0.362125,16,1.53721
1,8,1,1,0.0,1048576,1050625,11,8.69492,0.32719,17,1.63201
1,8,1,2,0.75,1048576,1050625,13,10.253,0.353833,16,1.57836
1,8,1,2,0.5,1048576,1050625,13,10.1821,0.35626,16,1.5757
1,8,1,2,0.25,1048576,1050625,13,10.1281,0.331404,16,1.53345
1,8,1,2,0.0,1048576,1050625,11,8.74953,0.351616,17,1.66193
1,8,1,3,0.75,1048576,1050625,13,10.2804,0.36391,16,1.57982
1,8,1,3,0.5,1048576,1050625,13,10.2275,0.357987,16,1.55668
1,8,1,3,0.25,1048576,1050625,13,10.1967,0.359903,16,1.57632
1,8,1,3,0.0,1048576,1050625,11,8.82636,0.344021,17,1.66451
1,8,2,1,0.75,1048576,1050625,13,10.0796,0.32909,16,1.55488
1,8,2,1,0.5,1048576,1050625,13,10.1098,0.350779,16,1.55569
1,8,2,1,0.25,1048576,1050625,13,10.0729,0.347956,16,1.53083
1,8,2,1,0.0,1048576,1050625,11,8.75221,0.323698,17,1.65319
1,8,2,2,0.75,1048576,1050625,13,10.0804,0.346719,16,1.52341
1,8,2,2,0.5,1048576,1050625,13,10.1292,0.353979,16,1.52395
1,8,2,2,0.25,1048576,1050625,13,10.1435,0.336022,16,1.55639
1,8,2,2,0.0,1048576,1050625,11,8.77408,0.324904,17,1.64822
1,8,2,3,0.75,1048576,1050625,13,10.2737,0.364627,16,1.5649
1,8,2,3,0.5,1048576,1050625,13,10.2583,0.336862,16,1.53131
1,8,2,3,0.25,1048576,1050625,13,10.2461,0.354576,16,1.5497
1,8,2,3,0.0,1048576,1050625,11,8.75263,0.333412,17,1.65891
1,8,3,1,0.75,1048576,1050625,13,10.0098,0.326419,16,1.52478
1,8,3,1,0.5,1048576,1050625,13,9.97704,0.351921,16,1.55105
1,8,3,1,0.25,1048576,1050625,13,10.017,0.328579,16,1.54807
1,8,3,1,0.0,1048576,1050625,11,8.6496,0.3452,17,1.66814
1,8,3,2,0.75,1048576,1050625,13,10.039,0.344319,16,1.55515
1,8,3,2,0.5,1048576,1050625,13,10.0625,0.346757,16,1.54123
1,8,3,2,0.25,1048576,1050625,13,10.0791,0.321309,16,1.53588
1,8,3,2,0.0,1048576,1050625,11,8.76221,0.324574,17,1.65272
1,8,3,3,0.75,1048576,1050625,13,10.109,0.358036,16,1.55068
1,8,3,3,0.5,1048576,1050625,13,10.1709,0.330877,16,1.54809
1,8,3,3,0.25,1048576,1050625,13,10.1284,0.348456,16,1.56568
1,8,3,3,0.0,1048576,1050625,11,8.76483,0.322813,17,1.66811
1,9,1,1,0.75,4194304,4198401,14,44.3467,1.49146,15,5.74138
1,9,1,1,0.5,4194304,4198401,14,44.1977,1.42356,16,6.16996
1,9,1,1,0.25,4194304,4198401,14,43.5171,1.27784,16,6.19137
1,9,1,1,0.0,4194304,4198401,12,37.7733,1.28,17,6.80628
1,9,1,2,0.75,4194304,4198401,14,44.1703,1.41048,15,5.7782
1,9,1,2,0.5,4194304,4198401,14,44.3924,1.4874,16,6.23221
1,9,1,2,0.25,4194304,4198401,14,44.312,1.28491,16,6.23958
1,9,1,2,0.0,4194304,4198401,12,38.5112,1.44918,17,6.7807
1,9,1,3,0.75,4194304,4198401,14,44.9113,1.42061,15,5.73987
1,9,1,3,0.5,4194304,4198401,14,44.8238,1.42434,16,6.3126
1,9,1,3,0.25,4194304,4198401,14,44.3048,1.42996,16,6.21804
1,9,1,3,0.0,4194304,4198401,12,38.0583,1.28051,17,6.68174
1,9,2,1,0.75,4194304,4198401,14,43.3645,1.27701,15,5.76999
1,9,2,1,0.5,4194304,4198401,14,42.8598,1.26299,16,6.30226
1,9,2,1,0.25,4194304,4198401,14,44.0369,1.43587,16,6.16599
1,9,2,1,0.0,4194304,4198401,12,37.6964,1.27624,17,6.73032
1,9,2,2,0.75,4194304,4198401,14,43.7641,1.3001,15,5.72631
1,9,2,2,0.5,4194304,4198401,14,44.2577,1.58583,16,6.17821
1,9,2,2,0.25,4194304,4198401,14,43.5579,1.27367,16,6.24298
1,9,2,2,0.0,4194304,4198401,12,37.9533,1.28563,17,6.67888
1,9,2,3,0.75,4194304,4198401,14,44.5777,1.46432,15,5.73152
1,9,2,3,0.5,4194304,4198401,14,44.8086,1.46356,16,6.30324
1,9,2,3,0.25,4194304,4198401,14,44.0501,1.28667,16,6.16349
1,9,2,3,0.0,4194304,4198401,12,38.1338,1.29041,17,6.66675
1,9,3,1,0.75,4194304,4198401,14,43.4734,1.28654,15,5.76397
1,9,3,1,0.5,4194304,4198401,14,43.8634,1.51647,16,6.23045
1,9,3,1,0.25,4194304,4198401,14,43.301,1.27274,16,6.2439
1,9,3,1,0.0,4194304,4198401,13,41.2251,1.45801,17,6.75138
1,9,3,2,0.75,4194304,4198401,14,43.5273,1.281,15,5.77502
1,9,3,2,0.5,4194304,4198401,14,44.1242,1.56885,16,6.31224
1,9,3,2,0.25,4194304,4198401,14,44.3084,1.4623,16,6.15164
1,9,3,2,0.0,4194304,4198401,12,38.0658,1.45187,17,6.68737
1,9,3,3,0.75,4194304,4198401,14,44.1353,1.53755,15,5.64506
1,9,3,3,0.5,4194304,4198401,14,43.9342,1.27913,16,6.12498
1,9,3,3,0.25,4194304,4198401,14,44.0853,1.28935,16,6.17773
1,9,3,3,0.0,4194304,4198401,12,38.3421,1.43636,17,6.77998
2,2,1,1,0.75,256,1089,7,0.00282567,0.000179316,,
2,2,1,1,0.5,256,1089,6,0.00239892,0.000165857,,
2,2,1,1,0.25,256,1089,6,0.00234456,0.000160687,,
2,2,1,1,0.0,256,1089,6,0.0021816,0.000160317,,
2,2,1,2,0.75,256,1089,6,0.0032377,0.000209396,,
2,2,1,2,0.5,256,1089,5,0.00268775,0.000203947,,
2,2,1,2,0.25,256,1089,5,0.00252644,0.000190556,,
2,2,1,2,0.0,256,1089,4,0.00203138,0.000195946,,
2,2,1,3,0.75,256,1089,5,0.00344902,0.000244316,,
2,2,1,3,0.5,256,1089,5,0.00322334,0.000251505,,
2,2,1,3,0.25,256,1089,5,0.00305495,0.000227745,,
2,2,1,3,0.0,256,1089,4,0.0024797,0.000221335,,
2,2,2,1,0.75,256,1089,7,0.00274274,0.000176796,,
2,2,2,1,0.5,256,1089,6,0.00232488,0.000164636,,
2,2,2,1,0.25,256,1089,6,0.00226416,0.000162057,,
2,2,2,1,0.0,256,1089,6,0.00210474,0.000151067,,
2,2,2,2,0.75,256,1089,6,0.0029505,0.000199286,,
2,2,2,2,0.5,256,1089,5,0.00250313,0.000193836,,
2,2,2,2,0.25,256,1089,5,0.00240727,0.000185746,,
2,2,2,2,0.0,256,1089,4,0.00190772,0.000185627,,
2,2,2,3,0.75,256,1089,5,0.00311853,0.000227776,,
2,2,2,3,0.5,256,1089,5,0.00299746,0.000232266,,
2,2,2,3,0.25,256,1089,5,0.00290306,0.000227005,,
2,2,2,3,0.0,256,1089,4,0.00222221,0.000218186,,
2,2,3,1,0.75,256,1089,7,0.00265834,0.000159547,,
2,2,3,1,0.5,256,1089,7,0.00246502,0.000149528,,
2,2,3,1,0.25,256,1089,6,0.00211848,0.000153087,,
2,2,3,1,0.0,256,1089,7,0.00220589,0.000147748,,
2,2,3,2,0.75,256,1089,6,0.00272748,0.000179187,,
2,2,3,2,0.5,256,1089,5,0.00227032,0.000189536,,
2,2,3,2,0.25,256,1089,5,0.00208688,0.000173967,,
2,2,3,2,0.0,256,1089,5,0.0020311,0.000163657,,
2,2,3,3,0.75,256,1089,5,0.00279967,0.000211316,,
2,2,3,3,0.5,256,1089,5,0.00261267,0.000203557,,
2,2,3,3,0.25,256,1089,5,0.00239778,0.000192777,,
2,2,3,3,0.0,256,1089,4,0.0020173,0.000189907,,
2,3,1,1,0.75,1024,4225,7,0.00930073,0.000508531,,
2,3,1,1,0.5,1024,4225,7,0.00913198,0.00051481,,
2,3,1,1,0.25,1024,4225,7,0.00880083,0.00049304,,
2,3,1,1,0.0,1024,4225,7,0.00858851,0.000476751,,
2,3,1,2,0.75,1024,4225,6,0.00986602,0.000599039,,
2,3,1,2,0.5,1024,4225,6,0.00981357,0.000615628,,
2,3,1,2,0.25,1024,4225,6,0.00947836,0.000578529,,
2,3,1,2,0.0,1024,4225,6,0.00904954,0.000577449,,
2,3,1,3,0.75,1024,4225,7,0.0132501,0.000681507,,
2,3,1,3,0.5,1024,4225,6,0.0114491,0.000677977,,
2,3,1,3,0.25,1024,4225,6,0.0111918,0.000704266,,
2,3,1,3,0.0,1024,4225,6,0.0107226,0.000667327,,
2,3,2,1,0.75,1024,4225,7,0.00908546,0.00050838,,
2,3,2,1,0.5,1024,4225,7,0.00892629,0.000483071,,
2,3,2,1,0.25,1024,4225,7,0.00874556,0.00049564,,
2,3,2,1,0.0,1024,4225,7,0.00823917,0.000472112,,
2,3,2,2,0.75,1024,4225,6,0.00941903,0.000585099,,
2,3,2,2,0.5,1024,4225,6,0.00920664,0.000579989,,
2,3,2,2,0.25,1024,4225,6,0.00906037,0.00055851,,
2,3,2,2,0.0,1024,4225,6,0.00864226,0.00054664,,
2,3,2,3,0.75,1024,4225,7,0.0124307,0.000652497,,
2,3,2,3,0.5,1024,4225,6,0.0109171,0.000658897,,
2,3,2,3,0.25,1024,4225,6,0.0104838,0.000662167,,
2,3,2,3,0.0,1024,4225,6,0.0100145,0.000682497,,
2,3,3,1,0.75,1024,4225,7,0.00860865,0.000469361,,
2,3,3,1,0.5,1024,4225,8,0.00955893,0.000484411,,
2,3,3,1,0.25,1024,4225,7,0.00826012,0.000466341,,
2,3,3,1,0.0,1024,4225,8,0.00899596,0.000455132,,
2,3,3,2,0.75,1024,4225,7,0.0100608,0.00054097,,
2,3,3,2,0.5,1024,4225,6,0.00847324,0.00052984,,
2,3,3,2,0.25,1024,4225,6,0.00820786,0.00053242,,
2,3,3,2,0.0,1024,4225,5,0.00690814,0.00050904,,
2,3,3,3,0.75,1024,4225,7,0.0111897,0.000600659,,
2,3,3,3,0.5,1024,4225,6,0.009518,0.000602739,,
2,3,3,3,0.25,1024,4225,6,0.00924576,0.000599959,,
2,3,3,3,0.0,1024,4225,6,0.0090144,0.000573119,,
2,4,1,1,0.75,4096,16641,7,0.049005,0.00255048,,
2,4,1,1,0.5,4096,16641,8,0.0540133,0.00250197,,
2,4,1,1,0.25,4096,16641,8,0.0530272,0.0024696,,
2,4,1,1,0.0,4096,16641,9,0.0569162,0.00240973,,
2,4,1,2,0.75,4096,16641,7,0.0591126,0.00291127,,
2,4,1,2,0.5,4096,16641,7,0.0575768,0.00283486,,
2,4,1,2,0.25,4096,16641,7,0.0564493,0.00278615,,
2,4,1,2,0.0,4096,16641,8,0.0617949,0.0027523,,
2,4,1,3,0.75,4096,16641,7,0.0684808,0.0032463,,
2,4,1,3,0.5,4096,16641,7,0.0668055,0.00316067,,
2,4,1,3,0.25,4096,16641,7,0.0660101,0.00320653,,
2,4,1,3,0.0,4096,16641,7,0.0642717,0.0030912,,
2,4,2,1,0.75,4096,16641,7,0.0479218,0.00250714,,
2,4,2,1,0.5,4096,16641,8,0.0528547,0.0024459,,
2,4,2,1,0.25,4096,16641,8,0.0519067,0.00243119,,
2,4,2,1,0.0,4096,16641,9,0.0560526,0.00235285,,
2,4,2,2,0.75,4096,16641,7,0.0565585,0.00282224,,
2,4,2,2,0.5,4096,16641,7,0.055757,0.00277617,,
2,4,2,2,0.25,4096,16641,7,0.0545209,0.00275865,,
2,4,2,2,0.0,4096,16641,8,0.0591956,0.00268866,,
2,4,2,3,0.75,4096,16641,7,0.065127,0.00313582,,
2,4,2,3,0.5,4096,16641,7,0.0639859,0.00307769,,
2,4,2,3,0.25,4096,16641,7,0.0628348,0.00304069,,
2,4,2,3,0.0,4096,16641,7,0.0604574,0.00299026,,
2,4,3,1,0.75,4096,16641,8,0.0515674,0.00242368,,
2,4,3,1,0.5,4096,16641,8,0.0507512,0.00239449,,
2,4,3,1,0.25,4096,16641,8,0.0492986,0.00231263,,
2,4,3,1,0.0,4096,16641,10,0.0587508,0.00229272,,
2,4,3,2,0.75,4096,16641,7,0.0528896,0.00268166,,
2,4,3,2,0.5,4096,16641,7,0.051593,0.0025973,,
2,4,3,2,0.25,4096,16641,7,0.0501705,0.00257114,,
2,4,3,2,0.0,4096,16641,8,0.0553106,0.00255901,,
2,4,3,3,0.75,4096,16641,7,0.0598269,0.00293744,,
2,4,3,3,0.5,4096,16641,7,0.057639,0.00285355,,
2,4,3,3,0.25,4096,16641,7,0.0564147,0.00281266,,
2,4,3,3,0.0,4096,16641,7,0.0551896,0.00278221,,
2,5,1,1,0.75,16384,66049,8,0.269611,0.0115539,,
2,5,1,1,0.5,16384,66049,9,0.296366,0.0114657,,
2,5,1,1,0.25,16384,66049,8,0.264556,0.0114088,,
2,5,1,1,0.0,16384,66049,10,0.317621,0.0111921,,
2,5,1,2,0.75,16384,66049,8,0.291563,0.0122267,,
2,5,1,2,0.5,16384,66049,8,0.288622,0.0121877,,
2,5,1,2,0.25,16384,66049,8,0.286232,0.012065,,
2,5,1,2,0.0,16384,66049,8,0.280322,0.0118506,,
2,5,1,3,0.75,16384,66049,8,0.312632,0.0127966,,
2,5,1,3,0.5,16384,66049,8,0.309766,0.0127584,,
2,5,1,3,0.25,16384,66049,8,0.305741,0.0125979,,
2,5,1,3,0.0,16384,66049,7,0.267276,0.0124746,,
2,5,2,1,0.75,16384,66049,8,0.266568,0.0115244,,
2,5,2,1,0.5,16384,66049,9,0.294332,0.0113932,,
2,5,2,1,0.25,16384,66049,8,0.262288,0.01134,,
2,5,2,1,0.0,16384,66049,10,0.313991,0.0112029,,
2,5,2,2,0.75,16384,66049,8,0.285431,0.0120946,,
2,5,2,2,0.5,16384,66049,8,0.283247,0.0119509,,
2,5,2,2,0.25,16384,66049,8,0.281508,0.0119471,,
2,5,2,2,0.0,16384,66049,8,0.275798,0.0117978,,
2,5,2,3,0.75,16384,66049,8,0.303784,0.0127263,,
2,5,2,3,0.5,16384,66049,8,0.302041,0.0125196,,
2,5,2,3,0.25,16384,66049,8,0.299931,0.0125356,,
2,5,2,3,0.0,16384,66049,7,0.261297,0.0123334,,
2,5,3,1,0.75,16384,66049,8,0.261703,0.0113496,,
2,5,3,1,0.5,16384,66049,9,0.287407,0.0112095,,
2,5,3,1,0.25,16384,66049,10,0.313526,0.0111179,,
2,5,3,1,0.0,16384,66049,11,0.336083,0.0109535,,
2,5,3,2,0.75,16384,66049,8,0.276849,0.0118608,,
2,5,3,2,0.5,16384,66049,8,0.273845,0.0117018,,
2,5,3,2,0.25,16384,66049,8,0.271297,0.0116968,,
2,5,3,2,0.0,16384,66049,8,0.26568,0.0114035,,
2,5,3,3,0.75,16384,66049,8,0.291271,0.0122064,,
2,5,3,3,0.5,16384,66049,8,0.287926,0.0121878,,
2,5,3,3,0.25,16384,66049,8,0.284603,0.0121336,,
2,5,3,3,0.0,16384,66049,7,0.247715,0.0118103,,
2,6,1,1,0.5,65536,263169,10,1.61644,0.0808372,,
2,6,1,1,0.0,65536,263169,12,1.87613,0.0797898,,
2,6,1,2,0.5,65536,263169,9,1.5274,0.0780474,,
2,6,1,2,0.0,65536,263169,9,1.5191,0.0789456,,
2,6,1,3,0.5,65536,263169,9,1.58435,0.078157,,
2,6,1,3,0.0,65536,263169,8,1.41684,0.0785176,,
2,6,2,1,0.5,65536,263169,10,1.60739,0.0801576,,
2,6,2,1,0.0,65536,263169,12,1.85769,0.0801183,,
2,6,2,2,0.5,65536,263169,9,1.50737,0.0787945,,
2,6,2,2,0.0,65536,263169,9,1.5137,0.0807017,,
2,6,2,3,0.5,65536,263169,9,1.56709,0.0771589,,
2,6,2,3,0.0,65536,263169,8,1.39221,0.0773947,,
2,6,3,1,0.5,65536,263169,10,1.59716,0.0808192,,
2,6,3,1,0.0,65536,263169,15,2.25116,0.0800593,,
2,6,3,2,0.5,65536,263169,9,1.4955,0.0787242,,
2,6,3,2,0.0,65536,263169,9,1.46427,0.0789819,,
2,6,3,3,0.5,65536,263169,9,1.52367,0.0770855,,
2,6,3,3,0.0,65536,263169,8,1.34561,0.0786389,,
2,7,1,1,0.75,262144,1050625,11,7.33419,0.246618,,
2,7,1,1,0.5,262144,1050625,11,7.32552,0.250139,,
2,7,1,1,0.25,262144,1050625,11,7.2432,0.252192,,
2,7,1,1,0.0,262144,1050625,14,9.09568,0.243463,,
2,7,1,2,0.75,262144,1050625,10,6.88572,0.253069,,
2,7,1,2,0.5,262144,1050625,10,6.86157,0.249102,,
2,7,1,2,0.25,262144,1050625,11,7.43163,0.247344,,
2,7,1,2,0.0,262144,1050625,11,7.39712,0.247245,,
2,7,1,3,0.75,262144,1050625,10,6.98177,0.254397,,
2,7,1,3,0.5,262144,1050625,10,6.96369,0.25486,,
2,7,1,3,0.25,262144,1050625,10,6.9331,0.24774,,
2,7,1,3,0.0,262144,1050625,9,6.3749,0.248975,,
2,7,2,1,0.75,262144,1050625,11,7.34952,0.248273,,
2,7,2,1,0.5,262144,1050625,11,7.35167,0.246315,,
2,7,2,1,0.25,262144,1050625,11,7.25009,0.250026,,
2,7,2,1,0.0,262144,1050625,14,9.08005,0.248541,,
2,7,2,2,0.75,262144,1050625,10,6.84827,0.247224,,
2,7,2,2,0.5,262144,1050625,10,6.8134,0.251873,,
2,7,2,2,0.25,262144,1050625,11,7.37029,0.254343,,
2,7,2,2,0.0,262144,1050625,11,7.39945,0.253406,,
2,7,2,3,0.75,262144,1050625,10,6.9379,0.250022,,
2,7,2,3,0.5,262144,1050625,10,6.91527,0.252365,,
2,7,2,3,0.25,262144,1050625,10,6.85193,0.257974,,
2,7,2,3,0.0,262144,1050625,9,6.29544,0.246907,,
2,7,3,1,0.75,262144,1050625,11,7.25971,0.246167,,
2,7,3,1,0.5,262144,1050625,11,7.26141,0.254296,,
2,7,3,1,0.25,262144,1050625,13,8.41458,0.252294,,
2,7,3,1,0.0,262144,1050625,17,10.801,0.250323,,
2,7,3,2,0.75,262144,1050625,10,6.80658,0.247236,,
2,7,3,2,0.5,262144,1050625,10,6.76312,0.250579,,
2,7,3,2,0.25,262144,1050625,11,7.31253,0.244633,,
2,7,3,2,0.0,262144,1050625,11,7.30284,0.253554,,
2,7,3,3,0.75,262144,1050625,10,6.88565,0.2507,,
2,7,3,3,0.5,262144,1050625,10,6.86029,0.247182,,
2,7,3,3,0.25,262144,1050625,10,6.76871,0.255407,,
2,7,3,3,0.0,262144,1050625,9,6.20488,0.245568,,
2,8,1,1,0.75,1048576,4198401,12,32.2467,0.98328,,
2,8,1,1,0.5,1048576,4198401,14,37.3016,0.976204,,
2,8,1,1,0.25,1048576,4198401,12,32.6084,1.51086,,
2,8,1,1,0.0,1048576,4198401,18,47.1046,0.997668,,
2,8,1,2,0.75,1048576,4198401,12,32.7938,0.990472,,
2,8,1,2,0.5,1048576,4198401,11,30.1234,0.991223,,
2,8,1,2,0.25,1048576,4198401,12,32.5746,0.997086,,
2,8,1,2,0.0,1048576,4198401,12,32.5298,0.995498,,
2,8,1,3,0.75,1048576,4198401,12,32.9575,0.996925,,
2,8,1,3,0.5,1048576,4198401,11,30.4271,1.0025,,
2,8,1,3,0.25,1048576,4198401,11,30.6824,1.54982,,
2,8,1,3,0.0,1048576,4198401,10,28.2121,1.57168,,
2,8,2,1,0.75,1048576,4198401,12,32.1731,0.981815,,
2,8,2,1,0.5,1048576,4198401,14,37.2209,0.974365,,
2,8,2,1,0.25,1048576,4198401,12,32.206,0.990787,,
2,8,2,1,0.0,1048576,4198401,18,47.6407,1.59064,,
2,8,2,2,0.75,1048576,4198401,12,32.4404,0.97697,,
2,8,2,2,0.5,1048576,4198401,11,30.1307,0.985403,,
2,8,2,2,0.25,1048576,4198401,12,32.5394,0.992656,,
2,8,2,2,0.0,1048576,4198401,12,32.7492,1.56359,,
2,8,2,3,0.75,1048576,4198401,12,32.867,0.981094,,
2,8,2,3,0.5,1048576,4198401,11,30.2893,0.989786,,
2,8,2,3,0.25,1048576,4198401,11,30.3583,0.996415,,
2,8,2,3,0.0,1048576,4198401,10,27.9658,1.55413,,
2,8,3,1,0.75,1048576,4198401,12,32.2347,0.972288,,
2,8,3,1,0.5,1048576,4198401,15,39.7315,0.988765,,
2,8,3,1,0.25,1048576,4198401,18,47.1821,0.978633,,
2,8,3,1,0.0,1048576,4198401,22,57.1621,1.5576,,
2,8,3,2,0.75,1048576,4198401,12,32.259,0.980186,,
2,8,3,2,0.5,1048576,4198401,10,27.2362,0.972342,,
2,8,3,2,0.25,1048576,4198401,12,32.7783,1.59213,,
2,8,3,2,0.0,1048576,4198401,13,35.1178,1.55623,,
2,8,3,3,0.75,1048576,4198401,12,32.6998,0.980231,,
2,8,3,3,0.5,1048576,4198401,11,30.1366,0.980841,,
2,8,3,3,0.25,1048576,4198401,11,30.0743,1.00836,,
2,8,3,3,0.0,1048576,4198401,11,30.4098,1.55151,,
2,9,1,1,0.75,4194304,16785409,20,233.958,5.68209,,
2,9,1,1,0.5,4194304,16785409,24,282.58,5.57041,,
2,9,1,1,0.25,4194304,16785409,25,292.503,5.84717,,
2,9,1,1,0.0,4194304,16785409,23,270.696,5.60626,,
2,9,1,2,0.75,4194304,16785409,20,236.449,5.68959,,
2,9,1,2,0.5,4194304,16785409,21,248.297,5.73234,,
2,9,1,2,0.25,4194304,16785409,21,246.899,5.90485,,
2,9,1,2,0.0,4194304,16785409,14,166.607,5.84272,,
2,9,1,3,0.75,4194304,16785409,21,250.411,5.56675,,
2,9,1,3,0.5,4194304,16785409,22,260.852,5.68459,,
2,9,1,3,0.25,4194304,16785409,22,261.833,5.83013,,
2,9,1,3,0.0,4194304,16785409,12,144.896,5.90258,,
2,9,2,1,0.75,4194304,16785409,20,234.161,5.516,,
2,9,2,1,0.5,4194304,16785409,24,281.342,5.70592,,
2,9,2,1,0.25,4194304,16785409,25,293.42,5.81738,,
2,9,2,1,0.0,4194304,16785409,23,269.935,5.75469,,
2,9,2,2,0.75,4194304,16785409,20,236.328,5.62623,,
2,9,2,2,0.5,4194304,16785409,21,247.258,5.51225,,
2,9,2,2,0.25,4194304,16785409,21,247.17,5.46707,,
2,9,2,2,0.0,4194304,16785409,14,165.602,5.74847,,
2,9,2,3,0.75,4194304,16785409,21,247.448,5.63019,,
2,9,2,3,0.5,4194304,16785409,22,260.104,5.51766,,
2,9,2,3,0.25,4194304,16785409,22,261.214,5.77666,,
2,9,2,3,0.0,4194304,16785409,12,143.254,5.72667,,
2,9,3,1,0.75,4194304,16785409,20,234.714,5.57338,,
2,9,3,1,0.5,4194304,16785409,24,278.839,5.3852,,
2,9,3,1,0.25,4194304,16785409,28,327.661,5.7088,,
2,9,3,1,0.0,4194304,16785409,29,338.328,5.52391,,
2,9,3,2,0.75,4194304,16785409,20,235.084,5.5761,,
2,9,3,2,0.5,4194304,16785409,21,246.282,5.56076,,
2,9,3,2,0.25,4194304,16785409,22,257.627,5.69554,,
2,9,3,2,0.0,4194304,16785409,15,176.135,5.61248,,
2,9,3,3,0.75,4194304,16785409,21,248.046,5.47942,,
2,9,3,3,0.5,4194304,16785409,22,257.792,5.55283,,
2,9,3,3,0.25,4194304,16785409,21,246.777,5.55635,,
2,9,3,3,0.0,4194304,16785409,12,143.198,5.7237,,
3,2,1,1,0.75,256,2401,7,0.00676399,0.000374663,,
3,2,1,1,0.5,256,2401,7,0.00649132,0.000357124,,
3,2,1,1,0.25,256,2401,7,0.0059966,0.000335624,,
3,2,1,1,0.0,256,2401,8,0.00639981,0.000318534,,
3,2,1,2,0.75,256,2401,6,0.0076824,0.000509291,,
3,2,1,2,0.5,256,2401,6,0.00729632,0.00049134,,
3,2,1,2,0.25,256,2401,6,0.00681182,0.000440312,,
3,2,1,2,0.0,256,2401,6,0.00641793,0.000421982,,
3,2,1,3,0.75,256,2401,6,0.00976189,0.000656737,,
3,2,1,3,0.5,256,2401,5,0.00786643,0.000625368,,
3,2,1,3,0.25,256,2401,5,0.00726478,0.000582159,,
3,2,1,3,0.0,256,2401,5,0.00681047,0.000543329,,
3,2,2,1,0.75,256,2401,7,0.00648823,0.000386842,,
3,2,2,1,0.5,256,2401,7,0.00623447,0.000355593,,
3,2,2,1,0.25,256,2401,7,0.00586967,0.000349383,,
3,2,2,1,0.0,256,2401,8,0.00618227,0.000339424,,
3,2,2,2,0.75,256,2401,6,0.00723267,0.000494641,,
3,2,2,2,0.5,256,2401,6,0.00694761,0.000459071,,
3,2,2,2,0.25,256,2401,6,0.00653971,0.000443411,,
3,2,2,2,0.0,256,2401,6,0.00607378,0.000404802,,
3,2,2,3,0.75,256,2401,6,0.00905195,0.000624719,,
3,2,2,3,0.5,256,2401,5,0.00731923,0.000601159,,
3,2,2,3,0.25,256,2401,5,0.00706642,0.0005472,,
3,2,2,3,0.0,256,2401,5,0.00643601,0.000524511,,
3,2,3,1,0.75,256,2401,8,0.00690444,0.000365044,,
3,2,3,1,0.5,256,2401,7,0.00583202,0.000328204,,
3,2,3,1,0.25,256,2401,7,0.00538393,0.000309334,,
3,2,3,1,0.0,256,2401,9,0.0064372,0.000307475,,
3,2,3,2,0.75,256,2401,6,0.0066538,0.000445492,,
3,2,3,2,0.5,256,2401,6,0.0062507,0.000408152,,
3,2,3,2,0.25,256,2401,5,0.00489834,0.000387822,,
3,2,3,2,0.0,256,2401,7,0.00637264,0.000363314,,
3,2,3,3,0.75,256,2401,6,0.00815379,0.000547309,,
3,2,3,3,0.5,256,2401,5,0.00656517,0.00050966,,
3,2,3,3,0.25,256,2401,5,0.00584585,0.000474701,,
3,2,3,3,0.0,256,2401,6,0.00654481,0.000438202,,
3,3,1,1,0.75,1024,9409,8,0.035875,0.00164475,,
3,3,1,1,0.5,1024,9409,8,0.0344224,0.00161466,,
3,3,1,1,0.25,1024,9409,9,0.0368847,0.00156557,,
3,3,1,1,0.0,1024,9409,10,0.038285,0.00152081,,
3,3,1,2,0.75,1024,9409,8,0.0460734,0.00197945,,
3,3,1,2,0.5,1024,9409,7,0.0397845,0.00198421,,
3,3,1,2,0.25,1024,9409,6,0.0335179,0.00193871,,
3,3,1,2,0.0,1024,9409,8,0.040772,0.0018537,,
3,3,1,3,0.75,1024,9409,8,0.0576058,0.00235516,,
3,3,1,3,0.5,1024,9409,7,0.0491846,0.00230624,,
3,3,1,3,0.25,1024,9409,6,0.041579,0.00229033,,
3,3,1,3,0.0,1024,9409,7,0.0446914,0.00219831,,
3,3,2,1,0.75,1024,9409,8,0.0345255,0.00159301,,
3,3,2,1,0.5,1024,9409,8,0.0340958,0.00157123,,
3,3,2,1,0.25,1024,9409,9,0.0362838,0.00156929,,
3,3,2,1,0.0,1024,9409,10,0.0373549,0.00148952,,
3,3,2,2,0.75,1024,9409,8,0.0440084,0.00191433,,
3,3,2,2,0.5,1024,9409,7,0.0382571,0.00191864,,
3,3,2,2,0.25,1024,9409,6,0.0324571,0.00188426,,
3,3,2,2,0.0,1024,9409,8,0.0387189,0.00179854,,
3,3,2,3,0.75,1024,9409,8,0.0541529,0.00225959,,
3,3,2,3,0.5,1024,9409,7,0.0468548,0.0022213,,
3,3,2,3,0.25,1024,9409,6,0.0396607,0.00219132,,
3,3,2,3,0.0,1024,9409,7,0.0424137,0.00207644,,
3,3,3,1,0.75,1024,9409,9,0.0368358,0.00153693,,
3,3,3,1,0.5,1024,9409,8,0.0320599,0.00153833,,
3,3,3,1,0.25,1024,9409,10,0.0370312,0.00147151,,
3,3,3,1,0.0,1024,9409,11,0.0384489,0.001409,,
3,3,3,2,0.75,1024,9409,8,0.0408664,0.00181436,,
3,3,3,2,0.5,1024,9409,7,0.0349526,0.0017946,,
3,3,3,2,0.25,1024,9409,6,0.0290708,0.00175889,,
3,3,3,2,0.0,1024,9409,7,0.031572,0.00168867,,
3,3,3,3,0.75,1024,9409,8,0.0483724,0.00206173,,
3,3,3,3,0.5,1024,9409,7,0.0417341,0.00206601,,
3,3,3,3,0.25,1024,9409,6,0.0345132,0.00200543,,
3,3,3,3,0.0,1024,9409,7,0.0376483,0.0019232,,
3,4,1,1,0.75,4096,37249,10,0.216842,0.00753793,,
3,4,1,1,0.5,4096,37249,9,0.193023,0.00731802,,
3,4,1,1,0.25,4096,37249,10,0.208502,0.00724401,,
3,4,1,1,0.0,4096,37249,14,0.278347,0.00717589,,
3,4,1,2,0.75,4096,37249,9,0.222675,0.00827131,,
3,4,1,2,0.5,4096,37249,9,0.217213,0.00802874,,
3,4,1,2,0.25,4096,37249,8,0.192963,0.00799367,,
3,4,1,2,0.0,4096,37249,10,0.230033,0.00786169,,
3,4,1,3,0.75,4096,37249,9,0.246638,0.00890512,,
3,4,1,3,0.5,4096,37249,9,0.242431,0.00877844,,
3,4,1,3,0.25,4096,37249,8,0.213888,0.00865165,,
3,4,1,3,0.0,4096,37249,8,0.207748,0.008462,,
3,4,2,1,0.75,4096,37249,10,0.213901,0.00744472,,
3,4,2,1,0.5,4096,37249,9,0.190344,0.00729562,,
3,4,2,1,0.25,4096,37249,10,0.205561,0.00719007,,
3,4,2,1,0.0,4096,37249,14,0.274,0.00704035,,
3,4,2,2,0.75,4096,37249,9,0.217396,0.00802754,,
3,4,2,2,0.5,4096,37249,9,0.213142,0.00792588,,
3,4,2,2,0.25,4096,37249,8,0.188746,0.00781978,,
3,4,2,2,0.0,4096,37249,10,0.223458,0.00775204,,
3,4,2,3,0.75,4096,37249,9,0.240269,0.00873326,,
3,4,2,3,0.5,4096,37249,9,0.235806,0.00866239,,
3,4,2,3,0.25,4096,37249,8,0.207566,0.00832129,,
3,4,2,3,0.0,4096,37249,8,0.201213,0.00825498,,
3,4,3,1,0.75,4096,37249,10,0.208789,0.00731959,,
3,4,3,1,0.5,4096,37249,9,0.185161,0.00708948,,
3,4,3,1,0.25,4096,37249,10,0.199966,0.00699353,,
3,4,3,1,0.0,4096,37249,15,0.285373,0.0068999,,
3,4,3,2,0.75,4096,37249,9,0.207366,0.00777576,,
3,4,3,2,0.5,4096,37249,9,0.203289,0.00759835,,
3,4,3,2,0.25,4096,37249,8,0.178619,0.00753662,,
3,4,3,2,0.0,4096,37249,10,0.214392,0.00744569,,
3,4,3,3,0.75,4096,37249,9,0.225668,0.00830695,,
3,4,3,3,0.5,4096,37249,9,0.220099,0.00807949,,
3,4,3,3,0.25,4096,37249,8,0.194065,0.00805637,,
3,4,3,3,0.0,4096,37249,8,0.190222,0.00783725,,
3,5,1,1,0.75,16384,148225,20,1.9844,0.052452,,
3,5,1,1,0.5,16384,148225,12,1.23387,0.0510256,,
3,5,1,1,0.25,16384,148225,12,1.22166,0.0549147,,
3,5,1,1,0.0,16384,148225,17,1.64789,0.0555522,,
3,5,1,2,0.75,16384,148225,19,2.00493,0.0510271,,
3,5,1,2,0.5,16384,148225,10,1.1111,0.050946,,
3,5,1,2,0.25,16384,148225,10,1.10876,0.052452,,
3,5,1,2,0.0,16384,148225,11,1.181,0.0541784,,
3,5,1,3,0.75,16384,148225,41,4.51633,0.0492799,,
3,5,1,3,0.5,16384,148225,10,1.16864,0.050775,,
3,5,1,3,0.25,16384,148225,10,1.16205,0.0527273,,
3,5,1,3,0.0,16384,148225,9,1.04661,0.0522987,,
3,5,2,1,0.75,16384,148225,20,1.96421,0.0507688,,
3,5,2,1,0.5,16384,148225,12,1.22288,0.0539458,,
3,5,2,1,0.25,16384,148225,12,1.21267,0.0541327,,
3,5,2,1,0.0,16384,148225,17,1.62924,0.0528671,,
3,5,2,2,0.75,16384,148225,19,1.98105,0.0517546,,
3,5,2,2,0.5,16384,148225,10,1.10338,0.051765,,
3,5,2,2,0.25,16384,148225,10,1.0954,0.0517372,,
3,5,2,2,0.0,16384,148225,11,1.16457,0.0543628,,
3,5,2,3,0.75,16384,148225,41,4.46324,0.0502334,,
3,5,2,3,0.5,16384,148225,10,1.15433,0.0503094,,
3,5,2,3,0.25,16384,148225,10,1.14498,0.0518082,,
3,5,2,3,0.0,16384,148225,9,1.02741,0.0525876,,
3,5,3,1,0.75,16384,148225,20,1.9343,0.0526502,,
3,5,3,1,0.5,16384,148225,13,1.29338,0.0515261,,
3,5,3,1,0.25,16384,148225,14,1.3713,0.0549942,,
3,5,3,1,0.0,16384,148225,22,2.05119,0.0533448,,
3,5,3,2,0.75,16384,148225,19,1.93354,0.0511203,,
3,5,3,2,0.5,16384,148225,10,1.07766,0.0513448,,
3,5,3,2,0.25,16384,148225,10,1.04067,0.0517977,,
3,5,3,2,0.0,16384,148225,12,1.23526,0.0526584,,
3,5,3,3,0.75,16384,148225,18,1.91167,0.0501015,,
3,5,3,3,0.5,16384,148225,10,1.11721,0.0510937,,
3,5,3,3,0.25,16384,148225,10,1.10749,0.0527466,,
3,5,3,3,0.0,16384,148225,9,1.00074,0.0518822,,
3,6,1,1,0.5,65536,591361,16,6.71672,0.219076,,
3,6,1,1,0.0,65536,591361,30,12.043,0.221595,,
3,6,1,2,0.5,65536,591361,11,4.91387,0.225997,,
3,6,1,2,0.0,65536,591361,15,6.48658,0.224683,,
3,6,1,3,0.5,65536,591361,11,4.99224,0.219704,,
3,6,1,3,0.0,65536,591361,11,4.97423,0.223635,,
3,6,2,1,0.5,65536,591361,16,6.68119,0.219639,,
3,6,2,1,0.0,65536,591361,36,14.6249,0.225485,,
3,6,2,2,0.5,65536,591361,11,4.86611,0.22603,,
3,6,2,2,0.0,65536,591361,15,6.43039,0.220008,,
3,6,2,3,0.5,65536,591361,11,4.96412,0.219806,,
3,6,2,3,0.0,65536,591361,11,4.93858,0.225198,,
3,6,3,1,0.5,65536,591361,19,7.82451,0.225882,,
3,6,3,1,0.0,65536,591361,30,11.8801,0.226551,,
3,6,3,2,0.5,65536,591361,11,4.81166,0.220679,,
3,6,3,2,0.0,65536,591361,16,6.72216,0.219772,,
3,6,3,3,0.5,65536,591361,11,4.93542,0.235375,,
3,6,3,3,0.0,65536,591361,11,4.85665,0.220922,,
3,7,1,1,0.75,262144,2362369,55,89.4017,1.11423,,
3,7,1,1,0.5,262144,2362369,22,35.888,1.09914,,
3,7,1,1,0.25,262144,2362369,22,35.7672,0.996966,,
3,7,1,1,0.0,262144,2362369,73,118.84,0.99552,,
3,7,1,2,0.75,262144,2362369,51,84.777,1.14708,,
3,7,1,2,0.5,262144,2362369,14,24.0495,1.10862,,
3,7,1,2,0.25,262144,2362369,14,23.8202,0.986724,,
3,7,1,2,0.0,262144,2362369,18,30.1665,1.00914,,
3,7,1,3,0.75,262144,2362369,73,123.766,1.09346,,
3,7,1,3,0.5,262144,2362369,13,22.9036,1.14608,,
3,7,1,3,0.25,262144,2362369,13,22.6262,0.914546,,
3,7,1,3,0.0,262144,2362369,13,22.4801,0.920111,,
3,7,2,1,0.75,262144,2362369,54,87.9485,1.09852,,
3,7,2,1,0.5,262144,2362369,22,35.9254,1.11783,,
3,7,2,1,0.25,262144,2362369,22,35.8536,0.953798,,
3,7,2,1,0.0,262144,2362369,72,116.29,0.951239,,
3,7,2,2,0.75,262144,2362369,51,84.3519,1.08875,,
3,7,2,2,0.5,262144,2362369,14,23.9672,1.1306,,
3,7,2,2,0.25,262144,2362369,14,23.7721,0.989874,,
3,7,2,2,0.0,262144,2362369,18,29.9605,0.992219,,
3,7,2,3,0.75,262144,2362369,73,123.403,1.14128,,
3,7,2,3,0.5,262144,2362369,13,22.7356,1.1278,,
3,7,2,3,0.25,262144,2362369,13,22.594,0.983969,,
3,7,2,3,0.0,262144,2362369,13,22.4981,0.987256,,
3,7,3,1,0.75,262144,2362369,46,74.4691,1.11429,,
3,7,3,1,0.5,262144,2362369,24,38.6868,1.09391,,
3,7,3,1,0.25,262144,2362369,26,41.862,0.952806,,
3,7,3,1,0.0,262144,2362369,70,112.963,0.954393,,
3,7,3,2,0.75,262144,2362369,38,63.1609,1.10525,,
3,7,3,2,0.5,262144,2362369,14,23.7955,1.12715,,
3,7,3,2,0.25,262144,2362369,15,25.0962,0.987179,,
3,7,3,2,0.0,262144,2362369,21,34.4562,0.993741,,
3,7,3,3,0.75,262144,2362369,50,83.4975,1.14498,,
3,7,3,3,0.5,262144,2362369,12,20.9264,1.14509,,
3,7,3,3,0.25,262144,2362369,13,22.288,0.998642,,
3,7,3,3,0.0,262144,2362369,13,22.1907,0.918952,,
3,8,1,1,0.75,1048576,9443329,100,724.293,5.74816,,
3,8,1,1,0.5,1048576,9443329,55,396.875,5.62392,,
3,8,1,1,0.25,1048576,9443329,26,188.034,4.54066,,
3,8,1,1,0.0,1048576,9443329,100,721.733,4.71529,,
3,8,1,2,0.75,1048576,9443329,100,730.698,5.6461,,
3,8,1,2,0.5,1048576,9443329,72,528.592,5.55323,,
3,8,1,2,0.25,1048576,9443329,16,117.86,5.11379,,
3,8,1,2,0.0,1048576,9443329,24,174.34,5.38585,,
3,8,1,3,0.75,1048576,9443329,100,739.911,5.69823,,
3,8,1,3,0.5,1048576,9443329,100,740.746,5.49355,,
3,8,1,3,0.25,1048576,9443329,14,105.289,5.14846,,
3,8,1,3,0.0,1048576,9443329,15,111.09,5.3135,,
3,8,2,1,0.75,1048576,9443329,100,719.727,5.61638,,
3,8,2,1,0.5,1048576,9443329,55,399.17,5.57583,,
3,8,2,1,0.25,1048576,9443329,26,185.211,5.25561,,
3,8,2,1,0.0,1048576,9443329,100,717.851,5.2919,,
3,8,2,2,0.75,1048576,9443329,90,651.962,5.41124,,
3,8,2,2,0.5,1048576,9443329,69,502.853,5.72676,,
3,8,2,2,0.25,1048576,9443329,16,118.34,5.17391,,
3,8,2,2,0.0,1048576,9443329,24,173.241,5.27984,,
3,8,2,3,0.75,1048576,9443329,100,738.8,5.54754,,
3,8,2,3,0.5,1048576,9443329,21,154.827,5.75678,,
3,8,2,3,0.25,1048576,9443329,14,104.339,5.41028,,
3,8,2,3,0.0,1048576,9443329,15,113.255,4.70294,,
3,8,3,1,0.75,1048576,9443329,100,720.11,5.71447,,
3,8,3,1,0.5,1048576,9443329,69,501.482,5.59863,,
3,8,3,1,0.25,1048576,9443329,30,215.293,4.57696,,
3,8,3,1,0.0,1048576,9443329,100,717.534,4.80719,,
3,8,3,2,0.75,1048576,9443329,100,725.218,5.59338,,
3,8,3,2,0.5,1048576,9443329,48,349.812,5.53531,,
3,8,3,2,0.25,1048576,9443329,16,118.255,4.49784,,
3,8,3,2,0.0,1048576,9443329,29,209.039,4.83533,,
3,8,3,3,0.75,1048576,9443329,100,736.136,5.57425,,
3,8,3,3,0.5,1048576,9443329,27,197.204,5.50739,,
3,8,3,3,0.25,1048576,9443329,14,104.808,4.66649,,
3,8,3,3,0.0,1048576,9443329,16,119.318,4.54503,,
3,9,1,1,0.75,4194304,37761025,100,5481.22,30.1703,,
3,9,1,1,0.5,4194304,37761025,100,5458.93,30.0751,,
3,9,1,1,0.25,4194304,37761025,38,2082.17,29.4511,,
3,9,1,1,0.0,4194304,37761025,100,5466.03,30.7101,,
3,9,1,2,0.25,4194304,37761025,17,946.194,31.0161,,
3,9,1,2,0.0,4194304,37761025,37,2068.71,30.274,,


==> results/full_3D.csv <==
p,refinements,shyness,smoothing,threshold,cells,dofs,gmg_its,gmg_time,sweep_time,amg_its,amg_time
1,2,1,1,0.5,4096,4913,17,,0.000704097,17,0.00901204
1,2,1,1,0.0,4096,4913,20,,0.000585028,20,0.0106838
1,2,1,2,0.5,4096,4913,11,0.0254747,0.00102451,17,0.00902808
1,2,1,2,0.0,4096,4913,8,0.015312,0.000794225,20,0.0105131
1,2,1,3,0.5,4096,4913,10,0.0291785,0.00144207,17,0.00901814
1,2,1,3,0.0,4096,4913,8,0.0186911,0.00105127,20,0.0105393
1,2,2,1,0.5,4096,4913,17,,0.000668247,17,0.0089729
1,2,2,1,0.0,4096,4913,20,,0.000554039,20,0.0104765
1,2,2,2,0.5,4096,4913,11,0.0245654,0.000989931,17,0.0090306
1,2,2,2,0.0,4096,4913,8,0.0148723,0.000778625,20,0.0104571
1,2,2,3,0.5,4096,4913,10,0.0281584,0.0013544,17,0.00905791
1,2,2,3,0.0,4096,4913,8,0.0181686,0.00100517,20,0.0104728
1,2,3,1,0.5,4096,4913,17,,0.000636258,17,0.00897054
1,2,3,1,0.0,4096,4913,20,,0.00052881,20,0.0104356
1,2,3,2,0.5,4096,4913,11,0.0226867,0.000904073,17,0.00902177
1,2,3,2,0.0,4096,4913,8,0.0136624,0.000721245,20,0.0105135
1,2,3,3,0.5,4096,4913,10,0.0258706,0.00121323,17,0.009003
1,2,3,3,0.0,4096,4913,8,0.0166358,0.000883442,20,0.0104939
1,2,4,1,0.5,4096,4913,17,,0.000606799,17,0.00905562
1,2,4,1,0.0,4096,4913,20,,0.00050821,20,0.0105107
1,2,4,2,0.5,4096,4913,11,0.0214006,0.000841243,17,0.00902601
1,2,4,2,0.0,4096,4913,8,0.0129175,0.000670617,20,0.010498
1,2,4,3,0.5,4096,4913,10,0.0239709,0.00110967,17,0.00902697
1,2,4,3,0.0,4096,4913,8,0.0154288,0.000808105,20,0.0104846
1,3,1,1,0.5,32768,35937,20,,0.00726048,20,0.0911929
1,3,1,1,0.0,32768,35937,22,,0.00664259,22,0.0982698
1,3,1,2,0.5,32768,35937,11,0.25787,0.00917375,20,0.0921451
1,3,1,2,0.0,32768,35937,9,0.191713,0.00836117,22,0.10112
1,3,1,3,0.5,32768,35937,11,0.299453,0.010656,20,0.0933479
1,3,1,3,0.0,32768,35937,8,0.201387,0.00979456,22,0.100723
1,3,2,1,0.5,32768,35937,20,,0.0072205,20,0.0911421
1,3,2,1,0.0,32768,35937,22,,0.00640494,22,0.100261
1,3,2,2,0.5,32768,35937,11,0.251447,0.00903601,20,0.0922769
1,3,2,2,0.0,32768,35937,9,0.18617,0.00811418,22,0.101175
1,3,2,3,0.5,32768,35937,11,0.295498,0.0104848,20,0.0925047
1,3,2,3,0.0,32768,35937,8,0.19666,0.0094954,22,0.10141
1,3,3,1,0.5,32768,35937,20,,0.00680794,20,0.0911459
1,3,3,1,0.0,32768,35937,22,,0.00597382,22,0.0997516
1,3,3,2,0.5,32768,35937,11,0.235786,0.00864614,20,0.0923016
1,3,3,2,0.0,32768,35937,9,0.173282,0.00762888,22,0.101156
1,3,3,3,0.5,32768,35937,11,0.273144,0.0098334,20,0.0922563
1,3,3,3,0.0,32768,35937,8,0.18779,0.00921644,22,0.100713
1,3,4,1,0.5,32768,35937,20,,0.00667683,20,0.0915779
1,3,4,1,0.0,32768,35937,22,,0.00598492,22,0.0994964
1,3,4,2,0.5,32768,35937,11,0.228938,0.00828745,20,0.0929863
1,3,4,2,0.0,32768,35937,9,0.166002,0.00731016,22,0.101113
1,3,4,3,0.5,32768,35937,11,0.269529,0.00976543,20,0.0917584
1,3,4,3,0.0,32768,35937,8,0.179594,0.00877286,22,0.101267
1,4,1,1,0.5,262144,274625,22,,0.0817677,22,0.95576
1,4,1,1,0.0,262144,274625,24,,0.078637,24,1.09086
1,4,1,2,0.5,262144,274625,13,2.46887,0.0965761,22,0.962356
1,4,1,2,0.0,262144,274625,11,2.00091,0.0883053,24,1.04932
1,4,1,3,0.5,262144,274625,13,2.67999,0.117008,22,0.972716
1,4,1,3,0.0,262144,274625,10,2.06912,0.0969958,24,1.04765
1,4,2,1,0.5,262144,274625,22,,0.0806601,22,0.966519
1,4,2,1,0.0,262144,274625,24,,0.0780554,24,1.06934
1,4,2,2,0.5,262144,274625,13,2.45213,0.090935,22,0.971488
1,4,2,2,0.0,262144,274625,11,2.00649,0.0870052,24,1.06337
1,4,2,3,0.5,262144,274625,13,2.68159,0.117482,22,0.975342
1,4,2,3,0.0,262144,274625,10,2.04023,0.0949141,24,1.06234
1,4,3,1,0.5,262144,274625,22,,0.0801513,22,0.956457
1,4,3,1,0.0,262144,274625,24,,0.0769871,24,1.07231
1,4,3,2,0.5,262144,274625,13,2.30816,0.114754,22,0.96677
1,4,3,2,0.0,262144,274625,11,1.86938,0.0854154,24,1.05666
1,4,3,3,0.5,262144,274625,13,2.56926,0.111496,22,0.969601
1,4,3,3,0.0,262144,274625,10,1.97761,0.0931951,24,1.05778
1,4,4,1,0.5,262144,274625,22,,0.0792193,22,0.982375
1,4,4,1,0.0,262144,274625,24,,0.075993,24,1.08075
1,4,4,2,0.5,262144,274625,13,2.27982,0.101687,22,0.954875
1,4,4,2,0.0,262144,274625,11,1.80244,0.0832471,24,1.05931
1,4,4,3,0.5,262144,274625,13,2.53771,0.102867,22,0.967623
1,4,4,3,0.0,262144,274625,10,1.89615,0.0907409,24,1.07133
1,5,1,1,0.5,2097152,2146689,23,,0.734766,23,8.88496
1,5,1,1,0.0,2097152,2146689,25,,0.688802,25,9.67576
1,5,1,2,0.5,2097152,2146689,15,21.2341,0.811898,23,9.02907
1,5,1,2,0.0,2097152,2146689,12,17.0483,0.718528,25,9.72529
1,5,1,3,0.5,2097152,2146689,15,23.2008,0.85416,23,8.8945
1,5,1,3,0.0,2097152,2146689,11,16.8531,0.801501,25,9.91273
1,5,2,1,0.5,2097152,2146689,23,,0.695815,23,8.72003
1,5,2,1,0.0,2097152,2146689,25,,0.671362,25,9.97017
1,5,2,2,0.5,2097152,2146689,15,21.2372,0.81678,23,9.08019
1,5,2,2,0.0,2097152,2146689,12,16.6872,0.73179,25,9.96147
1,5,2,3,0.5,2097152,2146689,15,22.9802,0.852548,23,8.79513
1,5,2,3,0.0,2097152,2146689,11,17.1128,0.800469,25,9.65998
1,5,3,1,0.5,2097152,2146689,23,,0.701743,23,8.85012
1,5,3,1,0.0,2097152,2146689,25,,0.686573,25,9.81035
1,5,3,2,0.5,2097152,2146689,15,20.9173,0.797045,23,9.14013
1,5,3,2,0.0,2097152,2146689,12,16.442,0.729427,25,9.72114
1,5,3,3,0.5,2097152,2146689,15,22.503,0.838193,23,9.02799
1,5,3,3,0.0,2097152,2146689,11,16.6685,0.752145,25,9.58074
1,5,4,1,0.5,2097152,2146689,23,,0.709552,23,8.82979
1,5,4,1,0.0,2097152,2146689,25,,0.655793,25,10.0108
1,5,4,2,0.5,2097152,2146689,15,20.5422,0.775307,23,9.03947
1,5,4,2,0.0,2097152,2146689,12,16.3586,0.725008,25,9.59293
1,5,4,3,0.5,2097152,2146689,15,22.336,0.859526,23,9.01526
1,5,4,3,0.0,2097152,2146689,11,16.3029,0.762706,25,9.78832
1,6,1,2,0.5,16777216,16974593,15,198.944,8.11973,24,81.6781
1,6,1,2,0.0,16777216,16974593,13,171.956,8.1785,26,94.3007
1,6,1,3,0.5,16777216,16974593,15,209.288,8.45931,24,85.2167
1,6,1,3,0.0,16777216,16974593,12,168.463,8.57035,26,94.3789
1,6,2,2,0.5,16777216,16974593,15,198.584,8.10489,24,83.6847
1,6,2,2,0.0,16777216,16974593,13,172.766,7.20868,26,94.7993
1,6,2,3,0.5,16777216,16974593,15,210.767,8.48528,24,86.1756
1,6,2,3,0.0,16777216,16974593,12,168.337,8.2006,26,93.6621
1,6,3,2,0.5,16777216,16974593,15,198.339,8.30878,24,83.4633
1,6,3,2,0.0,16777216,16974593,13,171.331,7.75946,26,92.0098
1,6,3,3,0.5,16777216,16974593,15,207.492,8.61205,24,85.6736
1,6,3,3,0.0,16777216,16974593,12,167.468,7.98715,26,94.3185
1,6,4,2,0.5,16777216,16974593,15,194.065,8.08783,24,83.3863
1,6,4,2,0.0,16777216,16974593,13,171.34,6.25226,26,93.1113
1,6,4,3,0.5,16777216,16974593,15,202.2,8.44832,24,84.9029
1,6,4,3,0.0,16777216,16974593,12,165.147,8.4019,26,91.6005
2,2,1,1,0.5,4096,35937,,,0.0107253,,
2,2,1,1,0.0,4096,35937,,,0.00841625,,
2,2,1,2,0.5,4096,35937,17,0.716492,0.0154247,,
2,2,1,2,0.0,4096,35937,7,0.222328,0.0118733,,
2,2,1,3,0.5,4096,35937,18,0.918064,0.0553072,,
2,2,1,3,0.0,4096,35937,7,0.282293,0.0151703,,
2,2,2,1,0.5,4096,35937,,,0.0104245,,
2,2,2,1,0.0,4096,35937,,,0.0082247,,
2,2,2,2,0.5,4096,35937,17,0.697576,0.014928,,
2,2,2,2,0.0,4096,35937,7,0.216342,0.0114889,,
2,2,2,3,0.5,4096,35937,18,0.923473,0.0193104,,
2,2,2,3,0.0,4096,35937,7,0.272876,0.0146896,,
2,2,3,1,0.5,4096,35937,,,0.0100591,,
2,2,3,1,0.0,4096,35937,,,0.00792043,,
2,2,3,2,0.5,4096,35937,15,0.597843,0.0143613,,
2,2,3,2,0.0,4096,35937,7,0.20665,0.0109125,,
2,2,3,3,0.5,4096,35937,16,0.791488,0.0184433,,
2,2,3,3,0.0,4096,35937,7,0.257301,0.013879,,
2,2,4,1,0.5,4096,35937,,,0.00977858,,
2,2,4,1,0.0,4096,35937,,,0.00773481,,
2,2,4,2,0.5,4096,35937,15,0.573054,0.0137444,,
2,2,4,2,0.0,4096,35937,7,0.198392,0.0104989,,
2,2,4,3,0.5,4096,35937,16,0.759511,0.0175068,,
2,2,4,3,0.0,4096,35937,7,0.245583,0.0133,,
2,3,1,1,0.5,32768,274625,,,0.142121,,
2,3,1,1,0.0,32768,274625,,,0.141079,,
2,3,1,2,0.5,32768,274625,11,3.65226,0.165149,,
2,3,1,2,0.0,32768,274625,9,2.82561,0.197272,,
2,3,1,3,0.5,32768,274625,13,5.20236,0.214845,,
2,3,1,3,0.0,32768,274625,8,3.03072,0.283128,,
2,3,2,1,0.5,32768,274625,,,0.142212,,
2,3,2,1,0.0,32768,274625,,,0.142738,,
2,3,2,2,0.5,32768,274625,11,3.61183,0.164308,,
2,3,2,2,0.0,32768,274625,9,2.77345,0.195804,,
2,3,2,3,0.5,32768,274625,13,5.14163,0.215212,,
2,3,2,3,0.0,32768,274625,8,2.96872,0.283699,,
2,3,3,1,0.5,32768,274625,,,0.166027,,
2,3,3,1,0.0,32768,274625,,,0.139844,,
2,3,3,2,0.5,32768,274625,11,3.51034,0.160486,,
2,3,3,2,0.0,32768,274625,9,2.70441,0.193316,,
2,3,3,3,0.5,32768,274625,13,4.94344,0.208163,,
2,3,3,3,0.0,32768,274625,8,2.91227,0.24151,,
2,3,4,1,0.5,32768,274625,,,0.138624,,
2,3,4,1,0.0,32768,274625,,,0.138862,,
2,3,4,2,0.5,32768,274625,11,3.43004,0.160157,,
2,3,4,2,0.0,32768,274625,9,2.65113,0.191463,,
2,3,4,3,0.5,32768,274625,12,4.42335,0.20933,,
2,3,4,3,0.0,32768,274625,8,2.82952,0.235203,,
2,4,1,1,0.5,262144,2146689,,,1.34569,,
2,4,1,1,0.0,262144,2146689,,,1.17189,,
2,4,1,2,0.5,262144,2146689,100,218.099,1.21919,,
2,4,1,2,0.0,262144,2146689,10,22.2493,1.31205,,
2,4,1,3,0.5,262144,2146689,100,252.183,1.71013,,
2,4,1,3,0.0,262144,2146689,9,23.1587,1.51545,,
2,4,2,1,0.5,262144,2146689,,,1.34021,,
2,4,2,1,0.0,262144,2146689,,,1.18833,,
2,4,2,2,0.5,262144,2146689,100,217.141,1.49065,,
2,4,2,2,0.0,262144,2146689,10,22.1325,1.30392,,
2,4,2,3,0.5,262144,2146689,100,248.752,1.40497,,
2,4,2,3,0.0,262144,2146689,9,23.1206,1.55763,,
2,4,3,1,0.5,262144,2146689,,,1.30598,,
2,4,3,1,0.0,262144,2146689,,,1.14885,,
2,4,3,2,0.5,262144,2146689,100,213.254,1.48303,,
2,4,3,2,0.0,262144,2146689,10,21.9759,1.49904,,
2,4,3,3,0.5,262144,2146689,100,242.754,1.69303,,
2,4,3,3,0.0,262144,2146689,9,22.6687,1.51001,,
2,4,4,1,0.5,262144,2146689,,,1.31159,,
2,4,4,1,0.0,262144,2146689,,,1.14276,,
2,4,4,2,0.5,262144,2146689,100,209.75,1.45078,,
2,4,4,2,0.0,262144,2146689,10,21.5465,1.46442,,
2,4,4,3,0.5,262144,2146689,100,240.059,1.67295,,
2,4,4,3,0.0,262144,2146689,9,22.1233,1.46125,,
2,5,1,1,0.5,2097152,16974593,,,12.3852,,
2,5,1,1,0.0,2097152,16974593,,,12.1563,,
2,5,1,2,0.5,2097152,16974593,100,2043.23,13.2938,,
2,5,1,2,0.0,2097152,16974593,12,245.014,13.9644,,
2,5,1,3,0.5,2097152,16974593,100,2246.51,14.1401,,
2,5,1,3,0.0,2097152,16974593,10,228.803,15.1649,,
2,5,2,1,0.5,2097152,16974593,,,12.367,,
2,5,2,1,0.0,2097152,16974593,,,12.2917,,
2,5,2,2,0.5,2097152,16974593,100,2036.41,13.1983,,
2,5,2,2,0.0,2097152,16974593,12,244.064,13.9706,,
2,5,2,3,0.5,2097152,16974593,100,2230.29,14.5805,,
2,5,2,3,0.0,2097152,16974593,10,226.913,14.5757,,
2,5,3,1,0.5,2097152,16974593,,,12.1702,,
2,5,3,1,0.0,2097152,16974593,,,12.2774,,
2,5,3,2,0.5,2097152,16974593,100,2011.35,13.2575,,
2,5,3,2,0.0,2097152,16974593,12,242.518,13.8274,,
2,5,3,3,0.5,2097152,16974593,100,2207.45,14.2529,,
2,5,3,3,0.0,2097152,16974593,10,223.861,14.2484,,
2,5,4,1,0.5,2097152,16974593,,,12.0761,,
2,5,4,1,0.0,2097152,16974593,,,12.2441,,
2,5,4,2,0.5,2097152,16974593,100,2000.01,13.2282,,
2,5,4,2,0.0,2097152,16974593,12,241.114,12.8774,,
2,5,4,3,0.5,2097152,16974593,100,2175.95,14.3571,,
2,5,4,3,0.0,2097152,16974593,10,221.395,13.6545,,
2,6,1,2,0.0,16777216,135005697,,,,,
3,2,1,1,0.5,4096,117649,,,0.198503,,
3,2,1,1,0.0,4096,117649,,,0.171588,,
3,2,1,2,0.5,4096,117649,9,3.05497,0.295989,,
3,2,1,2,0.0,4096,117649,8,2.17799,0.278202,,
3,2,1,3,0.5,4096,117649,8,3.68114,0.406502,,
3,2,1,3,0.0,4096,117649,7,2.44947,0.330208,,
3,2,2,1,0.5,4096,117649,,,0.197141,,
3,2,2,1,0.0,4096,117649,,,0.173635,,
3,2,2,2,0.5,4096,117649,12,3.93416,0.301331,,
3,2,2,2,0.0,4096,117649,8,2.13652,0.274623,,
3,2,2,3,0.5,4096,117649,38,15.4618,0.397884,,
3,2,2,3,0.0,4096,117649,7,2.41478,0.345281,,
3,2,3,1,0.5,4096,117649,,,0.167629,,
3,2,3,1,0.0,4096,117649,,,0.169352,,
3,2,3,2,0.5,4096,117649,52,15.4254,0.267925,,
3,2,3,2,0.0,4096,117649,8,2.09953,0.245084,,
3,2,3,3,0.5,4096,117649,53,20.4333,0.400123,,
3,2,3,3,0.0,4096,117649,8,2.60993,0.324132,,
3,2,4,1,0.5,4096,117649,,,0.166618,,
3,2,4,1,0.0,4096,117649,,,0.138514,,
3,2,4,2,0.5,4096,117649,29,8.34025,0.266017,,
3,2,4,2,0.0,4096,117649,8,2.02687,0.243986,,
3,2,4,3,0.5,4096,117649,100,37.0767,0.368885,,
3,2,4,3,0.0,4096,117649,7,2.2556,0.342476,,
3,3,1,1,0.5,32768,912673,,,1.25896,,
3,3,1,1,0.0,32768,912673,,,1.37791,,
3,3,1,2,0.5,32768,912673,100,205.665,1.64728,,
3,3,1,2,0.0,32768,912673,12,23.595,1.8332,,
3,3,1,3,0.5,32768,912673,100,254.404,2.06692,,
3,3,1,3,0.0,32768,912673,10,24.4486,2.3225,,
3,3,2,1,0.5,32768,912673,,,1.27759,,
3,3,2,1,0.0,32768,912673,,,1.39556,,
3,3,2,2,0.5,32768,912673,100,203.951,1.65327,,
3,3,2,2,0.0,32768,912673,12,23.3623,1.79502,,
3,3,2,3,0.5,32768,912673,100,251.134,2.03442,,
3,3,2,3,0.0,32768,912673,10,24.0215,2.22984,,
3,3,3,1,0.5,32768,912673,,,1.25154,,
3,3,3,1,0.0,32768,912673,,,1.38564,,
3,3,3,2,0.5,32768,912673,100,198.341,1.60526,,
3,3,3,2,0.0,32768,912673,12,23.0117,1.81938,,
3,3,3,3,0.5,32768,912673,100,244.542,1.97111,,
3,3,3,3,0.0,32768,912673,10,23.7052,2.25003,,
3,3,4,1,0.5,32768,912673,,,1.21157,,
3,3,4,1,0.0,32768,912673,,,1.36325,,
3,3,4,2,0.5,32768,912673,100,196.936,1.60977,,
3,3,4,2,0.0,32768,912673,12,22.5196,1.78232,,
3,3,4,3,0.5,32768,912673,82,194.326,1.98434,,
3,3,4,3,0.0,32768,912673,9,21.0554,2.2208,,
3,4,1,1,0.5,262144,7189057,,,15.0088,,
3,4,1,1,0.0,262144,7189057,,,14.1477,,
3,4,1,2,0.5,262144,7189057,100,1885.29,17.1534,,
3,4,1,2,0.0,262144,7189057,15,275.671,15.8536,,
3,4,1,3,0.5,262144,7189057,41,949.145,18.4718,,
3,4,1,3,0.0,262144,7189057,11,243.394,17.4894,,
3,4,2,1,0.5,262144,7189057,,,14.9839,,
3,4,2,1,0.0,262144,7189057,,,14.2532,,
3,4,2,2,0.5,262144,7189057,100,1876.23,16.8487,,
3,4,2,2,0.0,262144,7189057,15,274.428,16.1129,,
3,4,2,3,0.5,262144,7189057,100,2271.37,18.4525,,
3,4,2,3,0.0,262144,7189057,11,237.671,17.627,,
3,4,3,1,0.5,262144,7189057,,,14.7104,,
3,4,3,1,0.0,262144,7189057,,,14.131,,
3,4,3,2,0.5,262144,7189057,100,1859.04,16.722,,
3,4,3,2,0.0,262144,7189057,15,270.47,15.9507,,
3,4,3,3,0.5,262144,7189057,100,2211.39,19.0149,,
3,4,3,3,0.0,262144,7189057,11,235.696,17.9366,,
3,4,4,1,0.5,262144,7189057,,,14.783,,
3,4,4,1,0.0,262144,7189057,,,13.5176,,
3,4,4,2,0.5,262144,7189057,100,1833.77,16.846,,
3,4,4,2,0.0,262144,7189057,15,263.224,14.8729,,
3,4,4,3,0.5,262144,7189057,100,2141.84,18.7276,,
3,4,4,3,0.0,262144,7189057,11,229.933,16.8071,,
3,5,1,1,0.0,2097152,57066625,,,,,
3,5,1,2,0.0,2097152,57066625,,,,,


==> results/iterations_2D.csv <==
p,refinements,shyness,smoothing,cells,dofs,iterations
1,4,3,3,4096,4225,7
1,4,3,1,4096,4225,8
1,4,3,2,4096,4225,7
1,4,3,3,4096,4225,7
1,5,3,3,16384,16641,8
1,5,3,1,16384,16641,9
1,5,3,2,16384,16641,8
1,5,3,3,16384,16641,8
1,6,3,3,65536,66049,9
1,6,3,1,65536,66049,11
1,6,3,2,65536,66049,9
1,6,3,3,65536,66049,9
1,7,3,3,262144,263169,10
1,7,3,1,262144,263169,11
1,7,3,2,262144,263169,10
1,7,3,3,262144,263169,10
1,8,3,3,1048576,1050625,
1,8,3,1,1048576,1050625,11
1,8,3,2,1048576,1050625,11
1,8,3,3,1048576,1050625,11
1,9,3,3,4194304,4198401,
1,9,3,1,4194304,4198401,13
1,9,3,2,4194304,4198401,12
1,9,3,3,4194304,4198401,12
2,4,3,1,4096,16641,10
2,4,3,2,4096,16641,8
2,4,3,3,4096,16641,7
2,5,3,1,16384,66049,11
2,5,3,2,16384,66049,8
2,5,3,3,16384,66049,7
2,6,3,1,65536,263169,15
2,6,3,2,65536,263169,9
2,6,3,3,65536,263169,8
2,7,3,1,262144,1050625,17
2,7,3,2,262144,1050625,11
2,7,3,3,262144,1050625,9
2,8,3,1,1048576,4198401,22
2,8,3,2,1048576,4198401,13
2,8,3,3,1048576,4198401,11
2,9,3,1,4194304,16785409,29
2,9,3,2,4194304,16785409,15
2,9,3,3,4194304,16785409,12
3,4,3,1,4096,37249,15
3,4,3,2,4096,37249,10
3,4,3,3,4096,37249,8
3,5,3,1,16384,148225,22
3,5,3,2,16384,148225,12
3,5,3,3,16384,148225,9
3,6,3,1,65536,591361,30
3,6,3,2,65536,591361,16
3,6,3,3,65536,591361,11
3,7,3,1,262144,2362369,70
3,7,3,2,262144,2362369,21
3,7,3,3,262144,2362369,13
3,8,3,1,1048576,9443329,100
3,8,3,2,1048576,9443329,29
3,8,3,3,1048576,9443329,16
3,9,3,1,4194304,37761025,100
3,9,3,2,4194304,37761025,50
3,9,3,3,4194304,37761025,20
4,4,3,1,4096,66049,50
4,4,3,2,4096,66049,37
4,4,3,3,4096,66049,34
4,5,3,1,16384,263169,100
4,5,3,2,16384,263169,46
4,5,3,3,16384,263169,37
4,6,3,1,65536,1050625,100
4,6,3,2,65536,1050625,100
4,6,3,3,65536,1050625,45


==> results/iterations_3D.csv <==
p,refinements,shyness,smoothing,cells,dofs,iterations
1,2,3,1,4096,4913,10
1,2,3,2,4096,4913,8
1,2,3,3,4096,4913,8
1,2,4,1,4096,4913,10
1,2,4,2,4096,4913,8
1,2,4,3,4096,4913,8
1,2,5,1,4096,4913,16
1,2,5,2,4096,4913,15
1,2,5,3,4096,4913,15
1,3,3,1,32768,35937,11
1,3,3,2,32768,35937,9
1,3,3,3,32768,35937,8
1,3,4,1,32768,35937,11
1,3,4,2,32768,35937,9
1,3,4,3,32768,35937,8
1,3,5,1,32768,35937,55
1,3,5,2,32768,35937,55
1,3,5,3,32768,35937,52
1,4,3,1,262144,274625,13
1,4,3,2,262144,274625,11
1,4,3,3,262144,274625,10
1,4,4,1,262144,274625,13
1,4,4,2,262144,274625,11
1,4,4,3,262144,274625,10
1,4,5,1,262144,274625,100
1,4,5,2,262144,274625,100
1,4,5,3,262144,274625,100
1,5,3,1,2097152,2146689,15
1,5,3,2,2097152,2146689,12
1,5,3,3,2097152,2146689,11
1,5,4,1,2097152,2146689,15
1,5,4,2,2097152,2146689,12
1,5,4,3,2097152,2146689,11
1,5,5,1,2097152,2146689,100
1,5,5,2,2097152,2146689,100
1,5,5,3,2097152,2146689,100
2,2,3,1,4096,35937,9
2,2,3,2,4096,35937,7
2,2,3,3,4096,35937,7
2,2,4,1,4096,35937,9
2,2,4,2,4096,35937,7
2,2,4,3,4096,35937,7
2,2,5,1,4096,35937,19
2,2,5,2,4096,35937,15
2,2,5,3,4096,35937,13
2,3,3,1,32768,274625,12
2,3,3,2,32768,274625,9
2,3,3,3,32768,274625,8
2,3,4,1,32768,274625,12
2,3,4,2,32768,274625,9
2,3,4,3,32768,274625,8
2,3,5,1,32768,274625,100
2,3,5,2,32768,274625,100
2,3,5,3,32768,274625,100
2,4,3,1,262144,2146689,15
2,4,3,2,262144,2146689,10
2,4,3,3,262144,2146689,9
2,4,4,1,262144,2146689,16
2,4,4,2,262144,2146689,10
2,4,4,3,262144,2146689,9
2,4,5,1,262144,2146689,100
2,4,5,2,262144,2146689,100
2,4,5,3,262144,2146689,100
2,5,3,1,2097152,16974593,18
2,5,3,2,2097152,16974593,12
2,5,3,3,2097152,16974593,10
2,5,4,1,2097152,16974593,19
2,5,4,2,2097152,16974593,12
2,5,4,3,2097152,16974593,10
2,5,5,1,2097152,16974593,100
2,5,5,2,2097152,16974593,100
2,5,5,3,2097152,16974593,100
3,2,3,1,4096,117649,12
3,2,3,2,4096,117649,8
3,2,3,3,4096,117649,8
3,2,4,1,4096,117649,12
3,2,4,2,4096,117649,8
3,2,4,3,4096,117649,7
3,2,5,1,4096,117649,29
3,2,5,2,4096,117649,21
3,2,5,3,4096,117649,18
3,3,3,1,32768,912673,18
3,3,3,2,32768,912673,12
3,3,3,3,32768,912673,10
3,3,4,1,32768,912673,20
3,3,4,2,32768,912673,12
3,3,4,3,32768,912673,9
3,3,5,1,32768,912673,100
3,3,5,2,32768,912673,72
3,3,5,3,32768,912673,59
3,4,3,1,262144,7189057,28
3,4,3,2,262144,7189057,15
3,4,3,3,262144,7189057,11
3,4,4,1,262144,7189057,28
3,4,4,2,262144,7189057,15
3,4,4,3,262144,7189057,11
3,4,5,1,262144,7189057,100
3,4,5,2,262144,7189057,100
3,4,5,3,262144,7189057,100
3,5,3,1,2097152,57066625,


==> results/pmg_2d.csv <==
p,refinements,shyness,smoothing,threshold,cells,dofs,gmg_its,gmg_time,sweep_time,amg_its,amg_time
1,2,3,1,0.0,256,289,2,0.000280284,8.0008e-05,2,0.000279914
1,2,3,2,0.0,256,289,2,0.000271755,7.9579e-05,2,0.000286784
1,2,3,3,0.0,256,289,2,0.000279895,8.8149e-05,2,0.000298834
1,3,3,1,0.0,1024,1089,2,0.000672906,0.000165537,2,0.000601378
1,3,3,2,0.0,1024,1089,2,0.000644807,0.000178076,2,0.000610658
1,3,3,3,0.0,1024,1089,2,0.000664577,0.000193697,2,0.000612578
1,4,3,1,0.0,4096,4225,1,0.00154047,0.00052622,12,0.00284817
1,4,3,2,0.0,4096,4225,1,0.00160864,0.000571749,12,0.00288072
1,4,3,3,0.0,4096,4225,1,0.00157804,0.000593998,12,0.00286632
1,5,3,1,0.0,16384,16641,2,0.0100891,0.00304688,13,0.0120156
1,5,3,2,0.0,16384,16641,2,0.0100566,0.00339084,13,0.0120128
1,5,3,3,0.0,16384,16641,2,0.00974382,0.00350265,13,0.0120586
1,6,3,1,0.0,65536,66049,2,0.0846579,0.0157775,14,0.0550637
1,6,3,2,0.0,65536,66049,2,0.0855175,0.0162954,14,0.0552022
1,6,3,3,0.0,65536,66049,2,0.0860865,0.0166302,14,0.055744
1,7,3,1,0.0,262144,263169,1,0.282679,0.0814668,15,0.331743
1,7,3,2,0.0,262144,263169,1,0.283779,0.0823777,15,0.337942
1,7,3,3,0.0,262144,263169,1,0.282794,0.0796139,15,0.335248
1,8,3,1,0.0,1048576,1050625,1,1.45753,0.314022,17,1.67817
1,8,3,2,0.0,1048576,1050625,1,1.45264,0.31627,17,1.6834
1,8,3,3,0.0,1048576,1050625,1,1.45355,0.315292,17,1.66225
2,2,3,1,0.0,256,1089,5,0.00164011,0.000140067,,
2,2,3,2,0.0,256,1089,4,0.00155499,0.000157887,,
2,2,3,3,0.0,256,1089,4,0.0017599,0.000176367,,
2,3,3,1,0.0,1024,4225,5,0.00580346,0.000445791,,
2,3,3,2,0.0,1024,4225,4,0.00528203,0.00051179,,
2,3,3,3,0.0,1024,4225,4,0.00582023,0.000568198,,
2,4,3,1,0.0,4096,16641,5,0.0302192,0.0022179,,
2,4,3,2,0.0,4096,16641,4,0.0279681,0.00248806,,
2,4,3,3,0.0,4096,16641,4,0.0298759,0.00274064,,
2,5,3,1,0.0,16384,66049,5,0.158992,0.0108167,,
2,5,3,2,0.0,16384,66049,4,0.134743,0.0111695,,
2,5,3,3,0.0,16384,66049,4,0.142129,0.0116933,,
2,6,3,1,0.0,65536,263169,5,0.859929,0.0681112,,
2,6,3,2,0.0,65536,263169,4,0.681487,0.0670249,,
2,6,3,3,0.0,65536,263169,4,0.707213,0.0664052,,
2,7,3,1,0.0,262144,1050625,5,3.75938,0.326209,,
2,7,3,2,0.0,262144,1050625,4,3.21782,0.322206,,
2,7,3,3,0.0,262144,1050625,3,2.59964,0.323489,,
2,8,3,1,0.0,1048576,4198401,4,13.0252,1.22699,,
2,8,3,2,0.0,1048576,4198401,4,13.0694,1.1802,,
2,8,3,3,0.0,1048576,4198401,3,10.5543,1.19076,,
3,2,3,1,0.0,256,2401,5,0.00505762,0.000294624,,
3,2,3,2,0.0,256,2401,5,0.0053914,0.000353303,,
3,2,3,3,0.0,256,2401,4,0.0052062,0.000412071,,
3,3,3,1,0.0,1024,9409,5,0.0221769,0.00150898,,
3,3,3,2,0.0,1024,9409,4,0.0221583,0.00170408,,
3,3,3,3,0.0,1024,9409,4,0.0258258,0.00192486,,
3,4,3,1,0.0,4096,37249,5,0.119204,0.00669896,,
3,4,3,2,0.0,4096,37249,4,0.106604,0.00723633,,
3,4,3,3,0.0,4096,37249,4,0.114219,0.00780406,,
3,5,3,1,0.0,16384,148225,5,0.595815,0.0484876,,
3,5,3,2,0.0,16384,148225,4,0.510717,0.0588431,,
3,5,3,3,0.0,16384,148225,4,0.522981,0.0561705,,
3,6,3,1,0.0,65536,591361,4,2.27226,0.297141,,
3,6,3,2,0.0,65536,591361,4,2.26049,0.301974,,
3,6,3,3,0.0,65536,591361,4,2.30445,0.298113,,
3,7,3,1,0.0,262144,2362369,5,11.0189,1.01385,,
3,7,3,2,0.0,262144,2362369,4,9.26024,1.01792,,
3,7,3,3,0.0,262144,2362369,3,7.55306,1.09381,,
3,8,3,1,0.0,1048576,9443329,4,40.829,5.051,,
3,8,3,2,0.0,1048576,9443329,3,33.2381,5.20346,,
3,8,3,3,0.0,1048576,9443329,3,33.2687,5.1888,,
4,2,3,1,0.0,256,4225,5,0.013084,0.000708096,,
4,2,3,2,0.0,256,4225,4,0.0138881,0.000972691,,
4,2,3,3,0.0,256,4225,4,0.0171286,0.00125727,,
4,3,3,1,0.0,1024,16641,6,0.0832721,0.00366797,,
4,3,3,2,0.0,1024,16641,4,0.0680302,0.00423049,,
4,3,3,3,0.0,1024,16641,4,0.0769623,0.00478465,,
4,4,3,1,0.0,4096,66049,7,0.468017,0.0327836,,
4,4,3,2,0.0,4096,66049,6,0.438964,0.032753,,
4,4,3,3,0.0,4096,66049,5,0.44583,0.0331237,,
4,5,3,1,0.0,16384,263169,6,1.91568,0.189273,,
4,5,3,2,0.0,16384,263169,5,1.68935,0.175299,,
4,5,3,3,0.0,16384,263169,5,1.73336,0.187344,,
4,6,3,1,0.0,65536,1050625,7,8.94512,0.539572,,
4,6,3,2,0.0,65536,1050625,5,6.90124,0.633283,,
4,6,3,3,0.0,65536,1050625,5,7.05662,0.65607,,
4,7,3,1,0.0,262144,4198401,7,36.939,2.90437,,
4,7,3,2,0.0,262144,4198401,6,32.7549,2.90416,,
4,7,3,3,0.0,262144,4198401,5,28.656,2.96702,,
4,8,3,1,0.0,1048576,16785409,7,206.309,15.5198,,
4,8,3,2,0.0,1048576,16785409,6,183.256,15.6058,,
4,8,3,3,0.0,1048576,16785409,5,162.806,14.3236,,


==> results/pmg_3D.csv <==
p, refinements, shyness, smoothing, threshold, cells , dofs   , gmg_its, gmg_time     , sweep_time , amg_its, amg_time
1,           2,       4,         3, 1.       ,   4096,    4913,       1,    0.00421755,  0.00111061,      20, 0.0107762
1,           3,       4,         3, 1.       ,  32768,   35937,       1,    0.0862004 ,  0.0102884 ,      22, 0.100743
1,           4,       4,         3, 1.       , 262144,  274625,       2,    2.09126   ,  0.0888855 ,      24, 1.08611
2,           2,       4,         3, 1.       ,   4096,   35937,       5,    0.181952  ,  0.0128265 ,        ,  
2,           3,       4,         3, 1.       ,  32768,  274625,       6,    2.13698   ,  0.174291  ,        ,  
2,           4,       4,         3, 1.       , 262144, 2146689,       5,   15.6161    ,  1.2579    ,        ,  
3,           2,       4,         3, 1.       ,   4096,  117649,       5,    1.70434   ,  0.259397  ,        ,  
3,           3,       4,         3, 1.       ,  32768,  912673,       5,   12.3765    ,  1.43833   ,        ,  
3,           4,       4,         3, 1.       , 262144, 7189057,       6,  142.982     , 16.8527    ,        ,  
4,           2,       4,         3, 1.       ,   4096,  274625,     100,  129.9       ,  1.48573   ,        ,  
4,           3,       4,         3, 1.       ,  32768, 2146689,     100, 1154.95      , 12.7856    ,        ,  

==> results/tmp/iterations_2D.csv <==
p,refinements,iterations
1,2,5
1,3,6
1,4,7
1,5,8
1,6,9
1,7,10
1,8,11
1,9,12
2,2,4
2,3,6
2,4,7
2,5,7
2,6,8
2,7,9
2,8,11
2,9,12
3,2,6
3,3,7
3,4,8
3,5,9
3,6,11
3,7,13
3,8,16


==> results/tmp/iterations_3D.csv <==
p,refinements,iterations
1,2,8
1,3,8
1,4,10
1,5,11
1,6,12
2,2,7
2,3,8
2,4,9
2,5,10
3,2,8
3,3,10
3,4,11


==> results/tmp/ratio_3D.csv <==
p,refinements,ratio
1,2,0.3195667145471359
1,3,0.22142986038242762
1,4,0.09545747634650548
1,5,0.1055439750043079
2,2,0.3573571942943654
2,3,0.37880053578372763
2,4,0.28147642549616725
2,5,0.05172287060706782
3,2,0.761453715869876
3,3,0.30740509811113137
3,4,0.10026188080724396


==> results/tmp/throughput_2D.csv <==
p,refinements,gmg_throughput,amg_throughput
1,2,283089.0996003448,1007937.9472942621
1,3,344247.6813069399,1742210.4475033116
1,4,354734.97728856537,1469074.674195747
1,5,242371.01510067112,1381683.825971438
1,6,179714.90064513322,1194123.4856278147
1,7,139466.44620741188,847286.8816041107
1,8,119868.26897954667,629829.5675944632
1,9,109498.46252552676,619235.0124926622
2,2,539830.466465077,
2,3,468694.5331913383,
2,4,301524.2002116341,
2,5,266633.02585632686,
2,6,195575.9841261584,
2,7,169322.37206843644,
2,8,138060.78961387448,
2,9,117218.18042151426,
3,2,366855.56952761044,
3,3,249918.3230052884,
3,4,195818.56988150688,
3,5,148115.3946079901,
3,6,121763.1494960518,
3,7,106457.61512705774,
3,8,79144.21126736955,


==> results/tmp/throughput_3D.csv <==
p,refinements,gmg_throughput,amg_throughput
1,2,295326.9455030717,468176.7503025567
1,3,191368.01746631874,356825.83181912964
1,4,138867.11737905856,259623.92936149295
1,5,128787.17341092479,224062.9638211662
1,6,101360.21807151218,179970.98130271368
2,2,139669.10350134666,
2,3,94299.29230462835,
2,4,94698.37264598323,
2,5,75826.48607841473,
3,2,45077.45418459499,
3,3,38500.961814285474,
3,4,30501.395865861108,

